SPIRAL: An Efficient Algorithm for the Integration of the Equation of Rotational Motion

We introduce Spiral, a third-order integration algorithm for the rotational motion of extended bodies. It requires only one force calculation per time step, does not require quaternion normalization at each time step, and can be formulated for both leapfrog and synchronous integration schemes, making it compatible with many particle simulation codes. The stability and precision of Spiral exceed those of state-of-the-art algorithms currently used in popular DEM codes such as Yade, MercuryDPM, LIGGGHTS, PFC, and more, at only slightly higher computational cost. Also, beyond DEM, we see potential applications in all numerical simulations that involve the 3D rotation of extended bodies.

==> Energy.csv <==
Time_Fincham,Time_Omelyan,Time_SPIRAL,Time_SPIRALO,Fincham,Omelyan,SPIRAL,SPIRALO
1.21848613e-6,7.68812776e-8,2.89675556e-6,2.89675556e-6,0.03541275329629978,1.7259713298028457e-5,0.001536651433709005,0.0016552510149800757
4.85088067e-6,3.06069879e-7,4.85088067e-6,1.21848613e-6,0.08953361161830961,4.273890992404205e-5,0.005153865332218745,0.0003727286531653574
1.93117038e-5,4.85088067e-6,1.21848613e-6,4.85088067e-6,0.5932428524315041,0.010612729189473985,0.0007324816706205804,0.010686674740931438
3.06069879e-7,1.21848613e-6,1.93117038e-5,3.06069879e-7,0.007233245175339356,0.0003269120954373434,0.1331442140779245,2.7123431885437482e-5
7.68812776e-8,1.93117038e-5,3.06069879e-7,1.93117038e-5,0.0026136627522769383,0.18117837602545223,9.03549438042506e-5,0.28740548140951866
8.96369887e-7,4.96369887e-7,4.96369887e-7,1.93117038e-7,0.01639067760451587,9.426336980330654e-5,0.00013405332695096164,1.0405060121441091e-5
4.96369887e-7,1.93117038e-7,1.93117038e-7,4.96369887e-7,0.007844192581629456,1.687008220034403e-5,5.638759939770193e-5,8.249707192964177e-5
2.89675556e-6,2.89675556e-6,8.96369887e-7,7.68812776e-8,0.11251352586981393,0.0017405392298398862,0.0001871144875792337,2.087023393501116e-5
1.93117038e-7,8.96369887e-7,1.1e-7,1.1e-7,0.004451386981814985,0.00035445088490422777,1.8624252410159976e-5,1.6319995396995136e-5
1.1e-7,1.1e-7,7.68812776e-8,8.96369887e-7,0.0029103601973676854,3.8798821533012564e-6,1.9858320472643182e-5,0.0003099952201523873


==> Latex_dt_error.csv <==
dt,RKq,Eulerq,Verletq,Bussq,Johnsonq,Finchamq,Omelyanq,MercuryDPMq,SPIRALLq,SPIRALq,SPIRALOq,RKw,Eulerw,Verletw,Bussw,Johnsonw,Finchamw,Omelyanw,MercuryDPMw,SPIRALLw,SPIRALw,SPIRALOw
1.0000000000000001e-7,5.718940593997871e-9,1.2465268212312146e-6,1.640226913702299e-7,3.599453671485399e-8,1.06876332680422e-6,3.536144603878626e-7,5.303550237370522e-9,1.0321842101923224e-5,5.296999841906208e-9,5.299294225935775e-9,5.300127112329924e-9,5.981463525667672e-10,2.6959427588457087e-7,1.348399734623333e-7,3.6608013762908375e-8,3.662065706890295e-8,3.038722357866309e-7,5.292082832723231e-10,1.7093195102034608e-6,5.290590593227694e-10,5.292751436385125e-10,5.297422912090531e-10
2.06913808111479e-7,2.4471736508360197e-9,2.570369840901946e-6,3.326467329265759e-7,7.919188085397465e-8,2.2207780943776623e-6,7.221171652630668e-7,2.236326952210646e-9,2.1360659782707383e-5,2.2500922782624685e-9,2.2450722455562533e-9,2.248304827778937e-9,2.311881888159589e-10,5.571493014693268e-7,2.785724681555853e-7,7.567103380338432e-8,7.567631319908721e-8,6.283644049172417e-7,1.979405416926669e-10,3.5372241040936738e-6,1.9926876538677953e-10,1.9848617972900761e-10,1.9844301938390182e-10
4.281332398719396e-7,5.427713256524481e-10,5.314108648119025e-6,6.865395380716769e-7,1.663567468177709e-7,4.598378320549119e-6,1.4907976985750885e-6,4.0572870434394266e-10,4.419887845736768e-5,4.4846047316301954e-10,4.4209776178631215e-10,4.4345584677505684e-10,6.754904022979888e-11,1.1525725740314199e-6,5.762663895428742e-7,1.5654726694436563e-7,1.5655069915169265e-7,1.300023389536426e-6,5.033182697568065e-11,7.319237829224087e-6,5.214308759510943e-11,5.145000308695524e-11,5.017581032933748e-11
8.858667904100833e-7,5.487847923236394e-10,1.0994811802872744e-5,1.41983397476192e-6,3.4469165004661545e-7,9.51527006512643e-6,3.0840106509217026e-6,3.255529343542958e-10,9.14519361763972e-5,5.010453781375774e-10,4.96543803909359e-10,5.046819569139384e-10,5.1170382629252115e-11,2.384801366431357e-6,1.1923852686371142e-6,3.2390843223527073e-7,3.23918026970768e-7,2.689842595453846e-6,3.7561530597646046e-11,1.5145108957446758e-5,4.309642819193469e-11,4.320252175097161e-11,3.775583386493811e-11
1.8329807108324375e-6,2.418462768694799e-10,2.274716092160923e-5,2.9364540566743678e-6,7.140416304599836e-7,1.9689405177950274e-5,6.3801054683068225e-6,1.0160695300102357e-9,0.00018921713947365839,2.632507011809979e-10,2.801806017632034e-10,2.531159639944091e-10,1.663831175297511e-11,4.93459746316238e-6,2.467219649230304e-6,6.702040036582147e-7,6.702424418957051e-7,5.565370956189747e-6,4.519136527028187e-11,3.133852509891302e-5,2.0385603039617455e-11,2.009987191144071e-11,4.514958755007338e-11
3.792690190732246e-6,1.3052508158384104e-10,4.706215806457175e-5,6.072722588983337e-6,1.4768079881250606e-6,4.07392365686465e-5,1.320180707163618e-5,3.1006108422026336e-9,0.0003914711279611094,1.3476297938053643e-10,2.1939934590095922e-10,1.6876949055671006e-10,6.886516051109201e-12,1.0211125778787055e-5,5.105208671378986e-6,1.3866204501911966e-6,1.3867835884103908e-6,1.1514529081872616e-5,1.0389612117835644e-10,6.484700522267091e-5,4.9823822388750425e-12,4.972380641310898e-12,1.025583917387077e-10
7.847599703514607e-6,1.22619666429064e-11,9.735269600413678e-5,1.2551024540781161e-5,3.0558447439102595e-6,8.429223550856211e-5,2.731591532767185e-5,1.3778813738949694e-8,0.0008098485738982383,1.0439066369183669e-10,5.741052222005276e-10,4.648261087450152e-10,3.707644496127788e-12,2.1130873189672467e-5,1.0563906472463847e-5,2.868719965121993e-6,2.8694181641103843e-6,2.3820610209274713e-5,4.5920565385277565e-10,0.0001342140673125903,2.7345843125417023e-12,2.5609053760649466e-12,4.535470537673106e-10
1.623776739188721e-5,1.8123133662429922e-12,0.00020132696346980499,2.5909448507951256e-5,6.323050355618227e-6,0.00017439693409534112,5.6520086237421244e-5,5.9027787012830616e-8,0.0016750373548603792,4.6391757494563365e-10,2.4440195502647634e-9,2.0111893240288364e-9,7.91345865257717e-13,4.37333917096148e-5,2.186012272011982e-5,5.93409768711003e-6,5.937088033996439e-6,4.9268592989280255e-5,1.9563899357274027e-9,0.0002778842234648344,6.370963335448151e-13,6.108275785979408e-13,1.9322303694287746e-9
3.359818286283781e-5,6.002613678872716e-12,0.00041612892097844334,5.334037884673977e-5,1.307759183148805e-5,0.00036081731230657045,0.00011693835186492675,2.5270089540945763e-7,0.003462632306508043,1.9813018760153625e-9,1.0467785366239963e-8,8.60380171800706e-9,3.93629654901141e-13,9.054611075027744e-5,4.524489988693868e-5,1.2271652469457357e-5,1.2284450963693042e-5,0.00010186230308963714,8.372153574533312e-9,0.0005754167559101911,2.5879056392702917e-12,2.5547122232119504e-12,8.268950339473693e-9
6.951927961775606e-5,3.4977758837963587e-12,0.000859097129031564,0.00010922635013645766,2.704243222322324e-5,0.0007463960701279553,0.00024193149869650962,1.081763662971102e-6,0.007151412738098984,8.47714465947097e-9,4.483321849509171e-8,3.684393586389488e-8,1.5683475267213592e-13,0.00018757875287769645,9.366877988322161e-5,2.5362097209158697e-5,2.5416885882828972e-5,0.00021041710363071617,3.582276858149836e-8,0.0011928626088757582,2.202175129105446e-11,2.2053933974628956e-11,3.538094305310813e-8
0.0001438449888287663,5.775745957233372e-12,0.001768932778596108,0.00022128249591188512,5.598583814072914e-5,0.0015430520359864986,0.0005006089250591279,4.629323430492081e-6,0.014749488990701413,3.643939118810684e-8,1.9209667738925692e-7,1.58140888845401e-7,3.9522907961995245e-13,0.000388921827416198,0.00019394481358845495,5.234402946132519e-5,5.2578536094309295e-5,0.00043384594798046727,1.5308465644015593e-7,0.002483005684861566,1.9526962662188663e-10,1.953409737624325e-10,1.5119340171326894e-7
0.00029763514416313193,5.814753965126076e-11,0.0036243358939226757,0.00043691729155515496,0.00011565484856898709,0.0031887264893190872,0.0010355012906655477,1.9808863950377653e-5,0.030295403885864537,1.570340248867557e-7,8.224887333448994e-7,6.799121301602358e-7,2.0601963264141028e-12,0.0008086698307602959,0.0004021230553922645,0.00010775473645896407,0.0001087584930137331,0.0008912814557366727,6.535356535942611e-7,0.005182664704726953,1.725132956046932e-9,1.726745000749568e-9,6.454404049439502e-7
0.0006158482110660261,1.0448943724618702e-9,0.007345778869585822,0.000935162203791988,0.00023855548382434321,0.006580121729860452,0.0021415852140182845,8.470871010300403e-5,0.06179096907590824,6.815358264820579e-7,3.5222282144110087e-6,2.936541572525721e-6,3.4889998751459123e-11,0.00168997428095232,0.0008355015481894472,0.00022058599477430734,0.0002248815481949817,0.0018170979307601557,2.7806263802078213e-6,0.010904418694511761,1.5234961105362112e-8,1.5265452422404796e-8,2.7459856668365674e-6
0.0012742749857031334,1.9071802675529147e-8,0.014543607159972794,0.0027084590956579723,0.0004904799686851521,0.013537657119830028,0.004429737675845043,0.00036174935615953114,0.1245329662178123,3.0002324433809816e-6,1.50883410100282e-5,1.2800352576077627e-5,6.363353008889871e-10,0.0035677398342471903,0.0017431753887254854,0.0004462093660552983,0.0004645903492831991,0.0036469141872694276,1.1739356358838699e-5,0.023215227248723234,1.3403032447113616e-7,1.3463150657244664e-7,1.1591250346086143e-5
0.0026366508987303583,3.5070959958376084e-7,0.02736770052113265,0.008866607418347987,0.0009622552172245815,0.02790001604195543,0.009128073717953473,0.0015483711473189704,0.22881146205682495,1.3364379905127945e-5,6.318397404650148e-5,5.6164620715687576e-5,1.1652383580093833e-8,0.007768383304768115,0.0037047255124210763,0.0008823587016322995,0.0009614851308185819,0.00711101466086799,4.9489391058755683e-5,0.0493753974376016,1.1796635026503763e-6,1.191408802762493e-6,4.885615655771097e-5
0.00545559478116852,6.358805660164812e-6,0.04559013155801233,0.03211044990934777,0.001856285996886387,0.05713004661885911,0.019012557284062113,0.006575987669082176,0.4296950914528863,6.273077063991912e-5,0.0002646412990500717,0.000255138062547877,2.1009155054938923e-7,0.01754053103824126,0.007996077378999785,0.0016432888516102026,0.001986930282050874,0.013025649041852464,0.00019852776670870539,0.12295385136964448,1.0138214213123265e-5,1.0397235365985362e-5,0.00019584090283155243
0.011288378916846888,0.00011052462024161747,0.06405680561996324,0.12667449138177722,0.003644509793166161,0.13169243705805095,0.04077038293856187,0.027985107753087338,0.9484454827711273,0.0003265965675931413,0.001129126327029569,0.0012369590119201304,3.5173233609206594e-6,0.03936765682659908,0.017146330468272835,0.0025749782344730646,0.004096796355278352,0.020856481489957834,0.0008074767665285488,0.6888273274229045,7.798923752728795e-5,8.475156092848994e-5,0.0008030983492580219
0.023357214690901226,0.0017774753095422958,0.2217782980395621,0.46920007583385076,0.005186394100951269,0.32318785439139447,0.08008563600358273,0.11338762078378493,1.4975058234761685,0.0013603140032736828,0.003305083219038779,0.004912690389464031,5.055251935185764e-5,0.14180426612890046,0.03843687437972116,0.002699594973681569,0.008279196995771414,0.024112603924246533,0.004293912991607055,1.2955766414876086,0.0006531967372296907,0.0005738276974122409,0.004258471657073286
0.04832930238571752,0.0235521173707814,0.927664302445989,1.1603094020967217,0.0074275535445511255,0.5400310942710823,0.13465943820526888,0.4160940687953142,1.4025684206011737,0.005576884104500351,0.009294311718177675,0.01715781850661089,0.0011078532238949035,0.41726866187442674,0.14639148003160807,0.008707645751606187,0.01657117470676069,0.0364292402480091,0.014325912982672757,0.7031959778397684,0.005036980133539313,0.006002733108291358,0.014339377693183887
0.1,0.0336602284067189,2.551285890081694,2.012977765226062,0.01608219124142869,0.24419562460158642,0.43947288796323547,1.7479102960003543,1.5331980042159357,0.031312894747727194,0.0326561592451687,0.04449282764592446,0.01780070677481563,1.1500986008802605,0.5363999724273624,0.03541970819306904,0.035326906502337635,0.036180557556494755,0.04027662138887238,2.1152052002929334,0.0389484136974191,0.04409283684310857,0.040244206902074635


==> analytical_sol.csv <==
Rkt_Time,Rkt_q1,Rkt_q2,Rkt_q3,Rkt_q4,Rkt_w1,Rkt_w2,Rkt_w3,Euler_Time,Euler_q1,Euler_q2,Euler_q3,Euler_q4,Euler_w1,Euler_w2,Euler_w3,SPIRAL_L_Time,SPIRAL_q1,SPIRAL_q2,SPIRAL_q3,SPIRAL_q4,SPIRAL_w1,SPIRAL_w2,SPIRAL_w3
0.0,1.0,0.0,0.0,0.0,0.3,-0.9,0.6,0.009989999999999761,0.999982043342574,0.0025926364364245195,-0.004491040264974189,0.003003628814835876,0.7376658254418776,-0.8984426994408053,0.602329414977565,0.009989999999999761,0.9999820461787979,0.0025915422808923667,-0.0044910425131718225,0.0030036254453146053,0.7374467734771943,-0.8984431478260436,0.6023287392483082
0.010050251256281407,0.9999818116484458,0.0026138040877602448,-0.004518088108871994,0.003021800841133314,0.7403054566545161,-0.8984286276492823,0.6023503972109815,0.019979999999999356,0.999914449146771,0.007371116300245672,-0.008964259121906083,0.006033497360033192,1.1753316508837888,-0.8955553743975782,0.6066140510252742,0.019979999999999356,0.9999144652756891,0.007368928073261401,-0.008964263625586352,0.006033490626084891,1.175112598919109,-0.8955558156001063,0.6066133703974088
0.020100502512562814,0.9999132334133284,0.0074398941110798925,-0.009018057044908196,0.006070277395089594,1.1806109133090341,-0.8955109769614923,0.6066795613348727,0.02996999999999895,0.999765883157456,0.01433466967827999,-0.013406089316307549,0.009108945539963425,1.6129974763256898,-0.8913100154227572,0.6128348465660166,0.02996999999999895,0.9997659302107319,0.014331387665880563,-0.01340609608984425,0.009108935452066171,1.6127784243610421,-0.8913104395488911,0.6128341540345772
0.03015075376884422,0.9997622360133928,0.01447747989343376,-0.013486089319687089,0.009165119328062105,1.6209163699635338,-0.8912184015741915,0.6129679932064505,0.039960000000001564,0.9994906907235634,0.023481687521258957,-0.017802553194636556,0.012249024770984308,2.050663301767602,-0.8856660649220599,0.6209636162451321,0.039960000000001564,0.9994907935043754,0.02347731241135419,-0.017802562259020622,0.012249011345727609,2.0504442498029665,-0.8856664580862879,0.6209629014852945
0.04020100502512563,0.999482121384831,0.02372490636773525,-0.017907945014813794,0.012325719259603555,2.0612218266180453,-0.8855094052496516,0.6211868424350344,0.04995000000000462,0.9990289205092773,0.034809222833109374,-0.022139099169656364,0.015472371498229883,2.4883291272094907,-0.87857072928565,0.6309626104924563,0.04995000000000462,0.9990291109827095,0.03480375599375108,-0.022139110551605,0.015472354759653542,2.488110075244903,-0.8785710738536067,0.6309618595350421
0.05025125628140704,0.9990115473761588,0.035179137195861354,-0.022268793333784603,0.015571042312716612,2.501527283272557,-0.8783299653159712,0.631297451308054,0.05994000000000768,0.9983063682077812,0.048312335932469,-0.026400443801809035,0.018797073165943406,2.925994952651426,-0.8699593998993765,0.6427839444995938,0.05994000000000768,0.9983066854809833,0.04830577976828988,-0.026400457532301788,0.01879705314765624,2.9257759006868027,-0.8699596748118162,0.6427831393258062
0.06030150753768844,0.9982745733493437,0.04883507674480773,-0.02655305000973235,0.01891948780213316,2.941832739927068,-0.8696139691505327,0.6432507634338699,0.06993000000000558,0.9972346502658143,0.06398328462966182,-0.03057042134231627,0.022240524637968318,3.3636607780933563,-0.8597561916756077,0.6563689031886765,0.06993000000000558,0.9972351405524257,0.06397564301609096,-0.030570437454380976,0.022240501386200557,3.363441726128748,-0.8597563728628591,0.6563680212517747
0.07035175879396985,0.9971807371765505,0.06468473131006197,-0.030744222497509646,0.022388740973974326,3.382138196581579,-0.8592837727607728,0.6569866040263018,0.07992000000000171,0.9957113199866047,0.0818105607472138,-0.034631842749140246,0.02581927319965696,3.801326603535221,-0.8478746095590574,0.6716471306499922,0.07992000000000171,0.9957120365487612,0.08180183954177536,-0.03463186127468945,0.025819246777379543,3.8011075515706936,-0.8478746704566735,0.6716461443336628
0.08040201005025126,0.995625176596772,0.082716211096103,-0.03482476505292809,0.02599561285216413,3.8224436532360904,-0.847250892418058,0.6724328407334107,0.08990999999999784,0.9936200407040374,0.10177777523958266,-0.038566366383130025,0.02954885044447985,4.238992428976897,-0.8342183551070077,0.6885357146291854,0.08990999999999784,0.9936210437641084,0.10176798286912864,-0.03856638734861425,0.029548820936696266,4.238773377012414,-0.8342182672849423,0.6885345906549779
0.09045226130653267,0.9934888103350383,0.10291257534078772,-0.03877594600873333,0.029755866428731813,4.262749109890602,-0.8334168420188961,0.6895044361273178,0.09989999999999397,0.9908308329923369,0.12386239528318645,-0.0423543828147491,0.03344358956221033,4.676658254418375,-0.8186822866715837,0.7069381789793835,0.09989999999999397,0.9908321896054026,0.12385154340533348,-0.042354406235364996,0.033443557082496786,4.67643920245385,-0.8186820205901131,0.7069368777782299
0.10050251256281408,0.9906385967676646,0.12525052415259616,-0.04257772979186543,0.033684027660942195,4.703054566545114,-0.8176741303366807,0.7081024054316954,0.10988999999999009,0.9872004150664214,0.14803433815469247,-0.0459749164168637,0.03751642680546605,5.114324079859911,-0.8011535478752599,0.7267433995850341,0.10988999999999009,0.9872021989433964,0.14802244239093915,-0.04597494228901501,0.03751639150379188,5.114105027895393,-0.8011530737813111,0.7267418746509295
0.11055276381909548,0.9869278902114245,0.14969894216350813,-0.04620867648453265,0.037793180013080775,5.143360023199626,-0.7999074335337496,0.728112695794717,0.11987999999998622,0.9825726576038231,0.17425442853510514,-0.0494055466802034,0.0417786862226948,5.551989905301411,-0.781512879912352,0.7478244621288167,0.11987999999998622,0.9825749488740997,0.1742415092721646,-0.04940557497188355,0.04177864829451172,5.551770853336877,-0.7815121688903425,0.7478226593763466
0.12060301507537688,0.9821969170855399,0.17621730102942543,-0.049645862006232486,0.04209474161013553,5.583665479854137,-0.7799949591685181,0.7494050064362408,0.1298699999999891,0.9767791761362077,0.20247272810761408,-0.05262235245811865,0.04623984711377596,5.989655730742908,-0.7596361336698424,0.770037483222355,0.1298699999999891,0.9767820610377379,0.20245881136227253,-0.05262238309684033,0.04623980681030034,5.989436678778382,-0.7596351588602123,0.7700353403733037
0.1306532663316583,0.9762733961963391,0.204753930174731,-0.052864822277395175,0.046598224460237356,6.023970936508649,-0.7578100183899398,0.7718315723186242,0.1398599999999991,0.9696400858639892,0.23262674899191713,-0.055599882617615184,0.050907294094606356,6.427321556184336,-0.7353959976693402,0.7932204198530143,0.1398599999999991,0.9696436563478805,0.23261186733334854,-0.05559991547548453,0.050907251734159435,6.427102504219934,-0.7353947356670125,0.793217865881564
0.1407035175879397,0.9689733291683554,0.2352441680131498,-0.05583952500866735,0.05131097565824907,6.464276393163159,-0.7332228229890188,0.7952259376101957,0.1498500000000091,0.9609649451777911,0.2646395657044504,-0.05831115683434207,0.055786050154549016,6.864987381625764,-0.7086639573172531,0.8171918958044454,0.1498500000000091,0.9609692984137913,0.26462375922622544,-0.05831119170984238,0.05578600613473499,6.864768329661405,-0.7086623897601196,0.8171888504745687
0.1507537688442211,0.9601019885244391,0.2676084092123817,-0.05854237303227232,0.05623790100978719,6.904581849817718,-0.7061025233955462,0.8194017491160503,0.15984000000001908,0.9505539152512117,0.2984178439725047,-0.06072770050866724,0.06087849366010806,7.302653207067162,-0.6793124998307921,0.8417500776599295,0.15984000000001908,0.95055915301996,0.2984011613046136,-0.060727737104693987,0.0608784484705205,7.302434155102905,-0.6793106151855598,0.8417464511934143
0.16080402010050251,0.9494551320213771,0.30175006742546084,-0.06094424334095262,0.06138117211815064,7.34488730647223,-0.676319502482963,0.8441516040150596,0.16983000000002907,0.938199163715089,0.3338498088704796,-0.0628196179848996,0.06618406090353603,7.740319032508697,-0.647217577400426,0.8666716371571465,0.16983000000002907,0.9382053916727168,0.3338323082195231,-0.06281965588257443,0.066184015138584,7.740099980544422,-0.6472153729488201,0.8666673300749395
0.1708542713567839,0.936820472484961,0.3375534772972536,-0.06301456621149,0.06673991866016095,7.785192763126694,-0.6437479380856819,0.8692459906208563,0.17982000000003906,0.9236865405376721,0.37080317938649693,-0.06455570841108674,0.07169893651899938,8.177984857950133,-0.6122613385670267,0.8917108409715273,0.17982000000003906,0.9236938673383462,0.370784929589756,-0.06455574703887237,0.07169889089032322,8.177765805985919,-0.6122588225905895,0.8917057441558318
0.18090452261306533,0.9219794324560846,0.37488176446638544,-0.0647214489475934,0.07230990834353225,8.225498219781205,-0.6082686443490066,0.8944323654149723,0.18981000000004905,0.9067975537108062,0.4091231016501301,-0.06590362866584427,0.0774157348925244,8.615650683391367,-0.5743351343472862,0.9165988133860365,0.18981000000004905,0.9068060899731529,0.40910418322651504,-0.0659036672634983,0.07741569024035533,8.615431631427233,-0.5743323285021573,0.9165928084148242
0.19095477386934673,0.9047092123426211,0.41357471770188625,-0.06603184886307031,0.07808321788914822,8.665803676435717,-0.5697721983281572,0.91943441419837,0.19980000000005904,0.8873116710627437,0.44863011862239194,-0.06683010778281562,0.08332317657433262,9.053316508832683,-0.5333428012454472,0.9410430216591494,0.19980000000005904,0.8873215281668135,0.4486106248004181,-0.0668301453597489,0.08332313387699682,9.053097456868636,-0.5333397431110711,0.9410359814686644
0.20100502512562815,0.8847851993459577,0.453446703200745,-0.0669118001207776,0.0840478993152538,9.106109133090229,-0.5281623535381901,0.943951549765665,0.20979000000006903,0.8650089723587149,0.48911822001187144,-0.06730121720245018,0.08940576465982028,9.490982334274008,-0.4892042178632339,0.9647270381060097,0.20979000000006903,0.865020261061381,0.48909825771163407,-0.06730125249010073,0.08940572504044854,9.490763282310084,-0.48920096363920107,0.9647188280400381
0.21105527638190955,0.8619837420627071,0.49428466736671356,-0.06732669892434684,0.09018764681319023,9.546414589744739,-0.4833597363445595,0.9676587028911169,0.21978000000007902,0.8396731726803106,0.5303530224561963,-0.06728270095320768,0.095643467131842,9.928648159715525,-0.4418591252871346,0.9873106368139319,0.21978000000007902,0.8396860015387042,0.5303327131991029,-0.0672827323511398,0.09564343186119037,9.92842910775165,-0.44185575260209037,0.9873011161205801
0.22110552763819097,0.8360853122123162,0.5358462810038946,-0.06724165130496809,0.09648147058845322,9.986720046399252,-0.4353058140973999,0.9902064674667607,0.22977000000008901,0.8110950337602533,0.5720701364890263,-0.06674036948731132,0.10201141224185493,10.366313985157044,-0.39127119373463776,1.0084302863441248,0.22977000000008901,0.8111095073551973,0.5720496172056839,-0.06674039500283634,0.10201138273597427,10.366094933193176,-0.39126780451829446,1.0084193101820151
0.23115577889447236,0.8068780702677009,0.5778582846745526,-0.06662188733034197,0.1029033851853211,10.427025503053764,-0.3839671156892099,1.0112216641613796,0.239760000000099,0.7790761743574652,0.6139737833616481,-0.06564056034622663,0.1084796051364219,10.803979810598623,-0.3374323090339237,1.027700102528111,0.239760000000099,0.7790923913118782,0.6139532070649021,-0.06564057752749755,0.10847958294774732,10.803760758634587,-0.33742903238979993,1.027687524542851
0.24120603015075376,0.7741618457280978,0.6200151018386403,-0.0654332449622377,0.10942212100209908,10.867330959708275,-0.3293396757132617,1.0303083897557492,0.249750000000109,0.7434332837609346,0.6557357312338524,-0.0639506680844721,0.11501267508926225,11.241645636040124,-0.28036704237947263,1.0447133273155902,0.249750000000109,0.7434513345519179,0.6557152675207084,-0.06395067394719006,0.11501266188954305,11.241426584076294,-0.2803640373805653,1.044699002844472
0.25125628140703515,0.7377525352367716,0.6619777931264458,-0.06364272597778357,0.11600086891603043,11.307636416362786,-0.27145366260369214,1.0470496211063935,0.259740000000119,0.7040027339936206,0.6969946263832798,-0.06163974491395059,0.12156966385280119,11.679311461482207,-0.22013725546127613,1.059044400315501,0.259740000000119,0.7040226985614965,0.6969744617262843,-0.061639735862045845,0.12156966140613282,11.679092409518638,-0.22013471377459115,1.0590281902726313
0.2613065326633166,0.6974869125896273,0.703373431469993,-0.061219125323158076,0.12259706914516705,11.74794187301732,-0.2103781390670165,1.0610094432203232,0.269730000000129,0.6606455761512184,0.7373558006599078,-0.05867917232290421,0.12810386676642557,12.116977286924449,-0.1568467805598124,1.070251688910866,0.269730000000129,0.6606675213141632,0.7373361384457966,-0.05867914406381881,0.12810387689050856,12.116758234961011,-0.15684492878828707,1.070233464396584
0.271356783919598,0.6532278338030694,0.7437949835664301,-0.05813373396382898,0.1291622566456113,12.188247329671807,-0.14622588983036397,1.071735969884057,0.27972000000013897,0.61325289448266,0.7763916411470837,-0.05504340245437952,0.13456273931450294,12.554643112366113,-0.0906461016324185,1.077880940318115,0.27972000000013897,0.6132768711718761,0.776372701418114,-0.055043349909912345,0.13456276382814464,12.554424060402788,-0.09064520324496682,1.0778605879842174
0.2814070351758794,0.6048698077382226,0.7828017879585233,-0.054361113712728844,0.1356419764364159,12.628552786326317,-0.07915823734640293,1.0787650223566818,0.28971000000014896,0.5617514782621887,0.8136426115569559,-0.05071076628298639,0.14088788277213507,12.992308937807735,-0.021736947940833,1.0814695143809976,0.28971000000014896,0.5617775185996694,0.8136246304087068,-0.0507106834970291,0.1408879234269477,12.992089885844196,-0.021737304643387426,1.0814469425671545
0.2914572864321608,0.5523448882803145,0.8199207235416897,-0.04987994064066812,0.14197578321376905,13.068858242980825,-0.009389750781413983,1.0816246264671792,0.29970000000015895,0.5061097562237832,0.8486190169224931,-0.04566434359495629,0.14701512336030614,13.429974763249234,0.0496233033965008,1.0805514489115016,0.29970000000015895,0.5061378704728451,0.848602245510976,-0.04566422363986852,0.14701518175450784,13.429755711285829,0.049621351013271545,1.0805265945476195
0.3015075376884422,0.49562882776218,0.8546481641515936,-0.044673911491396455,0.14809734040642944,13.509163699635339,0.06280726238822724,1.0798403807004526,0.30969000000016894,0.446343921390388,0.880803603250985,-0.039892887450936214,0.15287469989753025,13.867640588690522,0.12311753511506711,1.074663399683439,0.30969000000016894,0.4463740948179868,0.8807883063621339,-0.039892722334783005,0.15287477736980237,13.867421536727223,0.12311360783162875,1.0746362359271653
0.31155778894472363,0.43474741327663174,0.8864528146213723,-0.03873270503393532,0.1539346343740737,13.949469156289856,0.13709860921526745,1.0729417371652765,0.31968000000017893,0.38252415566243125,0.9096550815454262,-0.03339179319785838,0.15839157521901076,14.305306414131723,0.19836524257239987,1.0633514844312837,0.31968000000017893,0.38255634536198824,0.9096415356814473,-0.03339157377524822,0.1583916727204735,14.305087362168578,0.198358923893169,1.0633220289794556
0.32160804020100503,0.36978288789422825,0.9147795208624718,-0.03205298749327114,0.15941031969100458,14.389774612944366,0.21308455193464143,1.0604692233755846,0.3296700000001889,0.3147808437413541,0.9346126605279832,-0.026164099210107213,0.16348588656764693,14.74297223957292,0.2749194815600273,1.046179044111072,0.3296700000001889,0.3148149754751354,0.9346011514679947,-0.026163815099922556,0.16348600451018866,14.742753187610164,0.2749103203670837,1.0461473680876578
0.3316582914572864,0.3008803378280389,0.9390541406342456,-0.02463944812470979,0.1644422113153264,14.83008006959891,0.29029679561023175,1.0419826152381018,0.3396600000001989,0.24331064515384823,0.9551016640492132,-0.018221503407859725,0.1680735496703734,15.180638065014486,0.3522645753794375,1.0227353149921115,0.3396600000001989,0.2433466102847685,0.9550924838462983,-0.01822114292175208,0.1680736877498871,15.18041901305169,0.3522520900954552,1.0227015522743943
0.3417085427135678,0.22825390460149939,0.9586895522307338,-0.016505847668059074,0.1689439388393812,15.270385526253387,0.36819629663079617,1.017070050265649,0.3496500000002089,0.16838227171323122,0.970540297074428,-0.009585376262898022,0.17206703022157221,15.618303890455863,0.42981475804057157,0.9926449816714975,0.3496500000002089,0.16841992430706135,0.9705337404578899,-0.009584926349023875,0.1720671872150666,15.618084838493507,0.4297984425093367,0.9926093384699081
0.35175879396984927,0.1521926587275995,0.9730928648382239,-0.007676058881914345,0.1728257768690924,15.7106909829079,0.44617207876680487,0.985358044636015,0.3596400000002189,0.09034179622086509,0.9803476078592513,-0.00028774751669881913,0.17537629492493495,16.055969715897504,0.5069139407572316,0.9555785537308501,0.3596400000002189,0.09038095041089513,0.9803439680197583,-0.0002871937237577651,0.17537646846103172,16.055750663935456,0.5068932720408609,0.9555413181861114
0.36180904522613067,0.07306594886705818,0.9816738763377202,0.0018149253201218843,0.1759956638054318,16.150996439562412,0.5235412537436361,0.9465223481928698,0.3696300000002289,0.009617297208915413,0.9839526730536498,0.009627759722500705,0.1779099520198316,16.493635541341067,0.5828367960883262,0.9112634774748962,0.3696300000002289,0.009657724925874507,0.983952236800267,0.009628433255285585,0.17791013832285155,16.4934164893789,0.5828112443630026,0.9112250289830471
0.37185929648241206,-0.008671981397882719,0.983854801421285,0.011920044346424912,0.17836041882014964,16.591301896216923,0.5995504500329529,0.9002995378568661,0.3796200000002389,-0.07327737517991667,0.9808050066639993,0.02010507737259156,0.1795765882664451,16.931301366784325,0.6567913572076437,0.8594958591391909,0.3796200000002389,-0.07323594599989688,0.9808080489560008,0.02010588789339409,0.17957678187516846,16.931082314822298,0.6567603979110214,0.8594566770563471
0.38190954773869346,-0.0924783373211092,0.979081264712714,0.02257931492299208,0.17982716355569142,17.031607352871447,0.6733788558416964,0.846499212347732,0.38961000000024887,-0.15773994459605276,0.9703861628035946,0.03107495652661574,0.1802863056225271,17.36896719222757,0.7279233279143595,0.8001526374041308,0.38961000000024887,-0.15769783120392006,0.9703929406765707,0.0310759226102319,0.18028649908570685,17.36874814026565,0.7278864562566089,0.8001133087252285
0.39195979899497485,-0.17771932318720424,0.9668345198867425,0.03371910402900476,0.1803049509712267,17.471912809525946,0.7441430790509931,0.7850166099519873,0.39960000000025886,-0.24307841189493223,0.9522224658430506,0.04245438374539014,0.17995245626336184,17.80663301767096,0.7953222911070834,0.7332040014807952,0.39960000000025886,-0.24303597719316195,0.952233211768203,0.04245552518684922,0.17995263981527576,17.806413965708916,0.795279039002811,0.733165227028544
0.4020100502512563,-0.26366915896909193,0.946644816460689,0.04525156838395658,0.17970659875317202,17.912218266180457,0.8109040170428188,0.7158454268512326,0.40959000000026885,-0.3285113732333434,0.925898759959502,0.05414618856740712,0.17849356914304304,18.244298843114386,0.8580299885059767,0.6587258071219605,0.40959000000026885,-0.3284690253793175,0.9259136746971275,0.05414752622288736,0.17849373036374386,18.244079791152114,0.8579799439139237,0.6586884057294519
0.4120603015075377,-0.3495108327195885,0.9181057910571179,0.05707430178908515,0.17795071878004154,18.352523722834963,0.8726759118547734,0.6390905670313428,0.41958000000027884,-0.4131702138777877,0.8910730233963873,0.06603888338100374,0.17583545496058126,18.681964668557423,0.9150508214006636,0.5769116975773544,0.41958000000027884,-0.4131284048915455,0.8910922684292728,0.06604043894900685,0.1758355784270152,18.681745616595382,0.9149936499720683,0.5768766077002869
0.4221105527638191,-0.4343388609906882,0.8808897097896439,0.06907023362205138,0.17496392727481017,18.792829179489477,0.928437739852682,0.5549805070606059,0.42957000000028883,-0.496103436174862,0.8474916414336607,0.07800677806169723,0.17191346919891717,19.119630494000507,0.9653646901692609,0.4880845909397466,0.42957000000028883,-0.496062659418924,0.847515331093142,0.07800857379771894,0.17191353613474586,19.11941144203866,0.9653001590016824,0.48805286909539575
0.4321608040201005,-0.5171643249486336,0.8347633335458141,0.08110782287018627,0.17068321252297666,19.233134636144,0.9771470491089184,0.4638789113742256,0.4395600000002988,-0.5762833692477385,0.7950050768491944,0.08991041200813048,0.16667490490475603,19.557296319444205,1.007942248398912,0.39270715096334946,0.4395600000002988,-0.5762441556533744,0.7950332702756311,0.08991247036665433,0.16667489283851541,19.557077267482043,1.0078702515747284,0.39267996637428826
0.44221105527638194,-0.5969224361077802,0.7796041191658892,0.09304159203385247,0.16505842845046936,19.673440092798497,1.0177563110545154,0.3662950877485372,0.4495500000003088,-0.6526154874016961,0.7335836185473452,0.1015973451886151,0.1600814781698841,19.994962144887946,1.0417625949653324,0.2913908170297019,0.4495500000003088,-0.6525784003279486,0.733616311657086,0.10159968838717985,0.1600813606129621,19.994743092925674,1.04168318041611,0.2913694418420441
0.45226130653266333,-0.6724828612749306,0.7154164080120263,0.10471304379718628,0.15805487305800536,20.11374554945301,1.04923179506338,0.26289283030938965,0.4595400000003188,-0.7239505326033874,0.6633328293967108,0.11290334730784975,0.15211186000607835,20.432627970332046,1.0658333639384825,0.18490293249052828,0.4595400000003188,-0.7239161612329611,0.6633699470585677,0.11290599680927561,0.15211160616386446,20.432408918370474,1.0657467610296047,0.18488872695824737
0.4623115577889447,-0.7426629999757307,0.6423471907218258,0.11595200030572685,0.1496559008657139,20.554051006107546,1.0705749050253526,0.15449716091230178,0.4695300000003288,-0.7890995925113972,0.584508254872581,0.12365401999488358,0.1427641986748149,20.87029379577591,1.0792130975433116,0.0741714814338779,0.4695300000003288,-0.7890685437117475,0.5845496435275332,0.12365699590549445,0.14276377320624717,20.870074743814495,1.0791197446105523,0.07416587350695625
0.4723618090452261,-0.8062443580598634,0.5607009749662156,0.12657839997282194,0.1398655083603394,20.994356462762042,1.080845835619901,0.04209845155254965,0.4795200000003388,-0.846852228333098,0.49752889693300334,0.13366688078750283,0.13205856679683853,21.3079596212198,1.0810357018544892,-0.039713075487122884,0.4795200000003388,-0.8468251169424893,0.49757431791996426,0.1336702011714307,0.13205792963927165,21.307740569257835,1.0809362727584813,-0.03970861665164786
0.4824120603015075,-0.8619920973067421,0.4709532241109587,0.13640457974065356,0.12871082124668035,21.43466191941655,1.0791893132975707,-0.07314660664940419,0.4895100000003488,-0.895997675490901,0.4029889051415924,0.14275392945942764,0.12003925804325587,21.74562544666309,1.0705366891659516,-0.15549938243174907,0.4895100000003488,-0.8959751130278951,0.40303802901849095,0.14275760957181763,0.12003836432108309,21.74540639470103,1.0704321177599108,-0.1554833793993409
0.49246231155778897,-0.9086777619503298,0.37376178154215933,0.14523806145998913,0.116244402440365,21.87496737607106,1.0648620838189944,-0.18991772546203717,0.49950000000035877,-0.9353490542934054,0.3016668922218448,0.15072470675890817,0.10677684927964114,22.183291272106473,1.047080806304651,-0.2717806948014863,0.49950000000035877,-0.9353316361345244,0.3017192943933964,0.15072875820409246,0.10677564931629792,22.183072220144282,1.0469723075471187,-0.2717517014316842
0.5025125628140703,-0.9451050888036757,0.26997565117193956,0.15288484938427968,0.1025462906224877,22.315272832725565,1.0372616961069063,-0.30673795622555267,0.5094900000003161,-0.9637704275886421,0.1945322471564859,0.15738984280921908,0.09236993613910914,22.620957097549958,1.010190536443833,-0.3870047919325614,0.5094900000003161,-0.9637587187127645,0.19458740513608197,0.15739427263367659,0.09236837559280107,22.620738045587288,1.0100796227388236,-0.38696143958972445
0.5125628140703518,-0.9701386983194499,0.1606404727447942,0.1591532316209007,0.08772567129409059,22.755578289380082,0.9959560133387014,-0.4219853308996482,0.5194800000002706,-0.9802064283711733,0.08274779907797619,0.16256507724323205,0.07694644363764083,23.058622922993177,0.9595748457963428,-0.49948872962645474,0.5194800000002706,-0.9802009478300403,0.08280509171941038,0.16256988697737443,0.07694446378131789,23.05840387103092,0.9594633370153747,-0.49942977977385977
0.5226130653266332,-0.9827353403504955,0.04700001474716756,0.16385806174892753,0.07192207616475638,23.195883746034596,0.9407127596051522,-0.5339096402164553,0.5294700000002251,-0.9837140538514748,-0.032331816824738145,0.16607571567486035,0.06066440916214631,23.49628874843688,0.8951574292439938,-0.6074387948726898,0.5294700000002251,-0.9837152581928273,-0.03227310779152978,0.166080900342306,0.06066194732766721,23.496069696474333,0.895047454793442,-0.6073631974933609
0.5326633165829145,-0.9819772322177842,-0.06950698811084408,0.1668254778030933,0.0553060029782585,23.636189202689106,0.8715282878492692,-0.6406546990997001,0.5394600000001797,-0.9734960856924694,-0.14916672060631206,0.16776146752509494,0.04371213354236019,23.933954573880566,0.8171035945918166,-0.7089759281103717,0.5394600000001797,-0.973504351634519,-0.14910740641445847,0.16776701464306124,0.043709123747377274,23.933735521917754,0.8169975858448253,-0.7088828850559777
0.542713567839196,-0.9671068804673597,-0.18725529776601893,0.1678979946610052,0.03807884714729688,24.076494659343616,0.7886546367717422,-0.7402863391272578,0.5494500000001342,-0.948935451970555,-0.26604386050123896,0.167481588819143,0.02630759756518127,24.371620399324197,0.7258448185846605,-0.8021667539415344,0.5494500000001342,-0.9489510587021046,-0.265984838266916,0.16748747741870817,0.026303971338848577,24.371401347360973,0.7257454900120587,-0.802055785920615
0.5527638190954773,-0.9375626248824076,-0.30444752505980566,0.16693988291608913,0.02047203948154449,24.516800115998127,0.6926238363597542,-0.8308262281044713,0.5594400000000888,-0.9096296988739394,-0.3810951084527165,0.16512023079192079,0.008697046805753013,24.80928622476735,0.6220999146991104,-0.8850602084516097,0.5594400000000888,-0.909652810431288,-0.3810373509238661,0.16512643049209696,0.008692734225814057,24.80906717280428,0.6220102321257277,-0.8849312239561153
0.5628140703517588,-0.8930139884240935,-0.4191348732154846,0.16384272308595454,0.002745291480801359,24.957105572652644,0.5842683298480177,-0.9102914471402084,0.5694300000000433,-0.8554245941511126,-0.4923217840385593,0.1605918715721716,-0.008847342394290402,25.24695205021011,0.5068916793017243,-0.9557295703225946,0.5694300000000433,-0.855455242398185,-0.4922663259794174,0.16059834174670748,-0.008852411445270563,25.246732998247303,0.5068148138921936,-0.9555829343499597
0.5728643216080402,-0.83339576538764,-0.5292446528603043,0.15853099917419572,-0.014816138280928145,25.39741102930716,0.464736311109113,-0.9767395564513096,0.5794199999999978,-0.7864457458105255,-0.597625873438861,0.15384668461085388,-0.026030788063621347,25.684617875653444,0.38155783584375097,-1.0123194950080978,0.5794199999999978,-0.7864838146193044,-0.5975737945343531,0.153853373691248,-0.026036682421219388,25.68439882369053,0.3814971027014534,-1.0121560949931534
0.5829145728643216,-0.7589396388234415,-0.6326147909217954,0.15096757102511013,-0.03190522572085453,25.837716485961668,0.33550073806296504,-1.0283186542892302,0.5894099999999524,-0.7031269954558919,-0.6948480355240867,0.14487567479042615,-0.04254027084430101,26.122283701097594,0.2477550835050607,-1.0530974190827351,0.5894099999999524,-0.7031722067463029,-0.6948004397839271,0.14488251975247848,-0.04254705637019936,26.12206464913477,0.24771386415731425,-1.052918725023773
0.592964824120603,-0.6702019948351099,-0.7270353601404929,0.14115884161085612,-0.048198056594718354,26.278021942616178,0.1983607823562411,-1.0633216822876452,0.5993999999999069,-0.6062342436943747,-0.7818122769777972,0.1337153923699019,-0.058049971425185504,26.559949526541654,0.10745508436068808,-1.0765084497826096,0.5993999999999069,-0.6062861460423133,-0.7817702687342396,0.13372231845395213,-0.05805770911475329,26.559730474579204,0.10743673291240873,-1.0763165651529791
0.6030150753768844,-0.5680865042537901,-0.8102969230518249,0.12915941456031843,-0.06335981224635101,26.718327399270677,0.055434520962564605,-1.0802439603560205,0.6093899999998614,-0.49688329375908635,-0.8563769339011746,0.1204520173027168,-0.07222777161764475,26.997615351985107,-0.037068701222028426,-1.0812325887945,0.6093899999998614,-0.4969412543135639,-0.8563415906263031,0.12045893801912251,-0.07223651553182744,26.99739630002256,-0.037060967852373616,-1.081030288504196
0.6130653266331658,-0.4538599806078168,-0.8802452160761196,0.11507602021731055,-0.07705184714675482,27.158632855925195,-0.09085822618472865,-1.0778426521225508,0.619379999999816,-0.3765502677966727,-0.9164913216392955,0.1052245933487256,-0.08474277630988461,27.435281177428276,-0.18326429116941,-1.0662428675112983,0.619379999999816,-0.3766134682574742,-0.9164636639554136,0.10523141081981217,-0.08475257136728945,27.43506212546558,-0.1832275177677344,-1.0660336189512536
0.6231155778894473,-0.3291600068658927,-0.9348413997782918,0.09907047675980704,-0.08893979860106763,27.59893831257971,-0.23782385034689668,-1.0551965770443847,0.6293699999997705,-0.24707316729849516,-0.9602571127033632,0.08822718421197892,-0.09527377115300736,27.872947002871662,-0.32833534050954877,-1.0308627031682507,0.6293699999997705,-0.2471406046894097,-0.9602380721206324,0.08823378989924476,-0.09528465083013106,27.872727950908732,-0.3282669708090555,-1.0306506662674306
0.6331658291457286,-0.19599286176973577,-0.9722267766215911,0.08136144795418389,-0.09870262277216106,28.039243769234215,-0.38253441478138916,-1.0117645089188834,0.639359999999725,-0.11064322377426253,-0.9859931819547687,0.06970972413402415,-0.10351848401472506,28.310612828315158,-0.46928669881822804,-0.9748205333579999,0.639359999999725,-0.11071371669938429,-0.9859835670395346,0.06971599999443115,-0.1035304680148823,28.31039377635213,-0.4691847224806635,-0.9746105356460669
0.6432160804020101,-0.056720378902467845,-0.9907905362975874,0.06222476251001069,-0.10604240062766226,28.479549225888725,-0.5218790457207193,-0.9474398459203839,0.6493499999996796,0.03021517386209734,-0.9923023283640563,0.04997734439590234,-0.10920346807171223,28.7482786537585,-0.6029815631302247,-0.8982995640113459,0.6493499999996796,0.030142972874645166,-0.9923027902139716,0.04998316450335724,-0.10921656003590151,28.74805960179571,-0.6028446684493969,-0.8980970469407993
0.6532663316582915,0.08596545379418288,-0.9892387422035003,0.04199207324004614,-0.11069470385978132,28.919854682543242,-0.6526273162585905,-0.8625993195413032,0.6593399999996341,0.17267697571761917,-0.9781379558048658,0.029387976369504725,-0.112094372364541,29.1859444792021,-0.7262100384521818,-0.8019802881666172,0.6593399999996341,0.17260456130213475,-0.9781489538761682,0.029393209026836772,-0.11210855770974976,29.185725427238857,-0.7260377656997566,-0.8017912214406842
0.6633165829145728,0.22908109288741468,-0.9666624347020853,0.02104765867653117,-0.11243925596332358,29.360160139197742,-0.7715042574724607,-0.7581432455030361,0.6693299999995886,0.31366210104322373,-0.9428684860289925,0.008348062262665875,-0.11200631356760535,29.62361030464621,-0.8357684719921433,-0.6870733159933693,0.6693299999995886,0.3135910891939278,-0.9428902555192341,0.008352572615358902,-0.11202155754918268,29.623391252682392,-0.8355613612731347,-0.6869040774001832
0.6733668341708543,0.36940383882944944,-0.9226024137850956,-0.00017679342851258364,-0.11111056961455294,29.80046559585226,-0.8752761405196507,-0.6355247263773732,0.6793199999995432,0.44989454123924116,-0.8863370019410695,-0.012693752610308914,-0.10881401287480119,30.061276130089745,-0.9285484272834494,-0.5553400173994012,0.6793199999995432,0.44982663650508964,-0.8863695240680917,-0.012690099464677237,-0.10883025897883045,30.061057078125376,-0.9283081537821735,-0.5551972366853513
0.6834170854271356,0.503538216638788,-0.8571079942544255,-0.021209531407909533,-0.10660819080561709,30.240771052506766,-0.9608456301278737,-0.4967652112056359,0.6893099999994977,0.5779748249702829,-0.808913397156266,-0.033255016853535095,-0.10246131687496107,30.49894195553364,-1.0016336219797077,-0.409098533798416,0.6893099999994977,0.5779117807799872,-0.8089563737812637,-0.03325235228671314,-0.10247848565319945,30.498722903568275,-1.0013631106242262,-0.4089889004391819
0.6934673366834171,0.6279960151223561,-0.7707868209132971,-0.04154826117360612,-0.09890613575643087,30.681076509161283,-1.0253543278069022,-0.3444539191933628,0.6992999999994522,0.6944652101280385,-0.711536158517496,-0.05282996214770996,-0.09296968400212975,30.936607780977315,-1.052402584072136,-0.25121288087947635,0.6992999999994522,0.6944087826631044,-0.7115889926259423,-0.05282841000303491,-0.09298767246519143,30.936388729012695,-1.0521060949979189,-0.2511429172197816
0.7035175879396985,0.7392890829141515,-0.6648427110450789,-0.060671814826953885,-0.08806107164798758,31.121381965815797,-1.0662901209354867,-0.1817288584551087,0.7092899999994068,0.795986377623625,-0.5957408523105484,-0.07090200739481446,-0.0804451917351599,31.37427360642098,-1.0786342059828022,-0.08506315307769008,0.7092899999994068,0.7959382739746981,-0.5958026358787435,-0.07090167964615114,-0.08046387341828877,31.374054554457125,-1.0783173818181324,-0.08503895619326914
0.7135678391959799,0.8340333371586087,-0.5410984784515731,-0.07805384866056458,-0.0742187700972354,31.561687422470303,-1.0815961551614386,-0.012237529979752124,0.7192799999993613,0.8793237612742963,-0.46367244256604995,-0.08695811006042416,-0.06508360744439716,31.811939431865277,-1.0786128192417919,0.08550473671830879,0.7192799999993613,0.8792855829581052,-0.46374195329248796,-0.08695910223116629,-0.06510283325357481,31.811720379900674,-1.0782826852469796,0.08547777897281648
0.7236180904522613,0.9090617522101926,-0.4020008085289332,-0.0931783537426903,-0.057618356488419724,32.001992879124806,-1.0697776804889225,0.15992408926660526,0.7292699999993159,0.9415409760824794,-0.318078759853895,-0.10050469776306026,-0.04717307086692777,32.24960525730731,-1.0512289032229323,0.25625078593202716,0.7292699999993159,0.9415141593519044,-0.3181544681138392,-0.10050708423689828,-0.04719267080039021,32.24938620534197,-1.050893811781409,0.2561682969475521
0.7336683417085427,0.9615433845923669,-0.25060451619535773,-0.10555665539355921,-0.038593892149898536,32.44229833577931,-1.0300025184041492,0.33029503792991305,0.7392599999992704,0.9800971292324597,-0.16228277739465224,-0.11108480847111857,-0.027093961657604748,32.687271082746946,-0.9960711121849724,0.4226344003357384,0.7392599999992704,0.9800828839665874,-0.16236286457540008,-0.11108863785411048,-0.02711374747845261,32.68705203078172,-0.9957406241331607,0.4224933247429097
0.7437185929648241,0.9891047858819217,-0.09053394331842382,-0.11474546674970419,-0.017572862973719308,32.882603792433855,-0.9621904941696684,0.49415529232169714,0.7492499999992249,0.9929641447827396,-0.00013184998535661883,-0.11829596132301155,-0.005315573922750224,33.12493690818685,-0.9135049906765065,0.5799291258024198,0.7492499999992249,0.9929633940804072,-0.00021423907289554503,-0.11830125204242307,-0.005335342831809806,33.12471785622191,-0.9131896875423873,0.5797280350023941
0.7537688442211056,0.9899494919651108,0.07408015015975736,-0.1203654507690296,0.004928790064675902,33.32290924908835,-0.8670869129336662,0.6466531415056896,0.7592399999991795,0.9787396398418974,0.16407726370278566,-0.12180817681679956,0.01761070692864883,33.56260273362705,-0.8047335844903547,0.7233571232323235,0.7592399999991795,0.9787529627416532,0.16399486478994402,-0.12181491316451659,0.017591167604377064,33.56238368166192,-0.804444807924674,0.7230965018616446
0.7638190954773869,0.9629706949450015,0.23868907353324953,-0.122119639851468,0.028315374190259812,33.763214705742854,-0.7463150690624757,0.7829519893903364,0.769229999999134,0.9367503965364892,0.3256979445916294,-0.12138147044093492,0.04106193019226673,34.00026855906697,-0.6718351785804098,0.8482408463109511,0.769229999999134,0.9367779765266813,0.32561798688701266,-0.12138959928616029,0.04104283732116425,34.000049507101814,-0.6715846961280372,0.847923343190884
0.7738693467336684,0.9078517463094602,0.3984399984964887,-0.11981096892066273,0.05192404113010051,34.20352016239737,-0.6024029021949682,0.8983934235217295,0.7792199999990885,0.867141122576146,0.4798571859155556,-0.11688206391001757,0.06435788839543857,34.43793438450725,-0.5177736379382124,0.9501682705974508,0.7792199999990885,0.8671827047183099,0.47978221101448865,-0.11689149231549462,0.0643394564458072,34.4377153325412,-0.5175732377876539,0.949798896360382
0.7839195979899497,0.8251488523718432,0.5483138848842242,-0.11335810312594079,0.07504129215502277,34.64382561905188,-0.43877928422117535,0.9886722104612667,0.7892099999990431,0.770943026905681,0.6216012376597528,-0.10829649965067861,0.08677913786608119,34.87560020994739,-0.34637732069618116,1.0251668932039075,0.7892099999990431,0.7709978864496588,0.6215337981700957,-0.108307093626875,0.08676157151938456,34.87538115798088,-0.34623834210712795,1.024753146107007
0.7939698492462312,0.7163502510657211,0.6832851353875647,-0.10280869243516878,0.09692323929921999,35.08413107570638,-0.2597360655096648,1.0500177028381827,0.7991999999989976,0.6501167977481346,0.7460604398433875,-0.09574281384927458,0.1075884890805021,35.31326603538817,-0.1622832954764978,1.0698806277717996,0.7991999999989976,0.6501837230464438,0.7460030104517407,-0.09575439846993122,0.10757197523550034,35.31304698342267,-0.16221610610009202,1.0694325293926488
0.8040201005025126,0.5839063459323637,0.7984992542234263,-0.08834916948058559,0.1168192810996768,35.524436532360895,-0.07035294367178205,1.0793750336730652,0.8091899999989521,0.5075648963190671,0.8486289748180308,-0.07947792784821026,0.12605553581206697,35.75093186082811,0.029155362277944654,1.081742720846858,0.8091899999989521,0.5076421886315949,0.8485838564298471,-0.07949028892676212,0.1260402352199999,35.75071280886201,0.029141926157354114,1.0812727445659334
0.8140703517587939,0.4312257560165749,0.8894634232684341,-0.07031023089551013,0.13399864718331986,35.96474198901541,0.1236165509858183,1.0745784979806672,0.8191799999989067,0.3471087017650367,0.9251539745368199,-0.059900462996804224,0.1414835930081095,36.18859768626803,0.2220001001407796,1.0591369811265108,0.8191799999989067,0.3471941941677118,0.9251231946276688,-0.05991335048513673,0.14146963183586417,36.188378634301465,0.22189930952535047,1.058659858705021
0.8241206030150754,0.26263304787337693,0.9522435709120427,-0.04916721199035782,0.14777905496559948,36.40504744566992,0.3158981426081445,1.034508754673802,0.8291699999988612,0.17342698244825946,0.9721271825738499,-0.03754827520260027,0.15323821223581816,36.626263511708075,0.4098945705555709,1.001539014710637,0.8291699999988612,0.17351807951153553,0.9721123955263877,-0.037561408420645336,0.1532256739062812,36.62604445974072,0.4097023702034349,1.0010714099656577
0.8341708542713567,0.083285063990464,0.983660268124471,-0.02553468453031035,0.15755651340184096,36.84535290232443,0.4998873846268424,0.9592250010768861,0.8391599999988157,-0.008046566895258069,0.9868712672355143,-0.013090145798109657,0.16077625057561948,37.06392933714759,0.586266988090949,0.9096288706640857,0.8391599999988157,-0.007952827712196684,0.9868736589915482,-0.013103220534864372,0.16076516827854348,37.063710285180534,0.5859825237457552,0.9091889142886631
0.8442211055276382,-0.10095574938250555,0.9814747261820419,-0.0001547802218849378,0.16283511468843168,37.28565835897895,0.668874153506779,0.8500631545777096,0.8491499999987703,-0.19126740249897625,0.9677119930435162,0.012688743748709925,0.16367429560905394,37.50159516258726,0.7445627152655873,0.7853665919345375,0.8491499999987703,-0.19117426767713064,0.9677321948287564,0.012676046304263666,0.16366464590779176,37.501376110620704,0.7441887885528332,0.7849732778846727
0.8542713567839196,-0.2836908021269833,0.9445553801325844,0.026121031581719356,0.1632554879942901,37.725963815633456,0.8162953682385443,0.7096913919390012,0.8591399999987248,-0.3697646367064833,0.914126868320768,0.038907685581172774,0.16165510835759045,37.93926098802719,0.8785005676002616,0.6320226989979157,0.8591399999987248,-0.36967553268885855,0.9141648844556803,0.03889568821528691,0.16164680633282155,37.939041936060654,0.8780439834549288,0.6316951504635496
0.864321608040201,-0.4581953054975149,0.8730151119793904,0.05235670738455523,0.15862046358370355,38.16626927228797,0.9360080679869329,0.542115206080209,0.8691299999986793,-0.5368626806973888,0.8268606808026746,0.06461751487366144,0.15461065095426904,38.37692681346693,0.9823442688543348,0.45415665614979406,0.8691299999986793,-0.5367810912204677,0.8269158356519223,0.06460653226927546,0.1546035473214843,38.37670776150023,0.9818160399486302,0.45391327773036866
0.8743718592964824,-0.6176640969699553,0.7683091846231649,0.07756260983440774,0.14891642519770212,38.60657472894248,1.0225728665275056,0.35262548495782275,0.8791199999986339,-0.6859344684110329,0.7079985891312275,0.08883339989858657,0.14262022961811086,38.814592638907854,1.0511785434427594,0.25753791268377824,0.8791199999986339,-0.6858637964826947,0.7080694980262053,0.08882372545269512,0.1426141102274486,38.814373586940896,1.0505939177020187,0.25739545467575725
0.8844221105527639,-0.7554863125320346,0.6332844989537271,0.1007320268675533,0.1343288268572363,39.04688018559699,1.0715358771210255,0.14768501631003206,0.8891099999985884,-0.8106783735761169,0.5609882214901775,0.11057252970250658,0.1259623183355156,39.25225846434836,1.0811776322665347,0.049006178077632946,0.8891099999985884,-0.810621792674453,0.5610727899513558,0.11056442169906595,0.12595690640774387,39.25203941238193,1.080555913506619,0.04897874831003068
0.8944723618090452,-0.8655394400622615,0.4721719126494017,0.12088217871447529,0.11525042937432355,39.48718564225149,1.0796956064402248,-0.06524873511184281,0.899099999998543,-0.9054086537081377,0.39060359038490644,0.12889551761026288,0.105118744802342,39.689924289789694,1.0698526975951441,-0.16372984353470094,0.899099999998543,-0.9053689539642189,0.39069904515134196,0.12888918531231208,0.10511370617143201,39.6897052378213,1.069216835816553,-0.1636317756624178
0.9045226130653267,-0.9424909828928377,0.2905151069491814,0.13709828700783971,0.09228098124492598,39.927491098905996,1.04534019893204,-0.2779637899021071,0.9090899999984975,-0.9653471687215761,0.20284558596823996,0.14294998778169735,0.08077012496988403,40.127590115229715,1.0162637820262244,-0.3723530286814539,0.9090899999984975,-0.9653266049120957,0.20294854020363434,0.14294557809746072,0.08076507649029808,40.12737106326113,1.015639719061547,-0.3721235830533372
0.914572864321608,-0.9820939429435309,0.09503186269796339,0.14857892511684082,0.06621733396113852,40.36779655556051,0.9684399200296815,-0.48179261232705106,0.919079999998452,-0.986902379593103,0.004776348641238094,0.15201449023413327,0.053781729295223686,40.565255940669275,0.9211818402469062,-0.568252141012606,0.919079999998452,-0.9869025286227573,0.0048829022406238895,0.15201207568216812,0.05377625043190904,40.5650368887015,0.9205976082264683,-0.5678908730799855
0.9246231155778895,-0.9814607644698355,-0.10659342240006618,0.15468055744773315,0.038033343989168945,40.80810201221502,0.8507800332337748,-0.6679620760572849,0.9290699999984066,-0.9679203934920847,-0.19571210351186766,0.1555406207142146,0.02517935084398557,41.00292176610882,0.7871869894780008,-0.7428807367040241,0.9290699999984066,-0.9679420296049558,-0.19560622931142424,0.15554018945429024,0.025172998298352574,41.00270271414121,0.786671573712288,-0.7423933156437843
0.9346733668341709,-0.9392994317098857,-0.30598365180527537,0.154958933619261,0.008849367716877273,41.248407468869544,0.6960203653570993,-0.8279828808666225,0.9390599999983611,-0.9078922432223528,-0.39019109600925983,0.15319103021583114,-0.0038847848317426566,41.44058759154893,0.6186906183208601,-0.8881479511754556,0.9390599999983611,-0.9079352393630101,-0.3900903924512452,0.15319247891736174,-0.0038924597905196424,41.440368539580874,0.6182726122397153,-0.8875466055107297
0.9447236180904522,-0.8560952478078045,-0.4944031685714228,0.14920485733289246,-0.020108310115864992,41.68871292552405,0.5096699451727847,-0.9540631776709512,0.9490499999983156,-0.8081018153280152,-0.57004263938805,0.1448709191105632,-0.03217548972638461,41.87825341698876,0.4218714103425957,-0.9968250398458219,0.9490499999983156,-0.8081650788017892,-0.5699516172710705,0.14487404939214577,-0.032184921750890466,41.87803436502059,0.42157750738528627,-0.9961287091867256
0.9547738693467337,-0.734222579309486,-0.6631417769410874,0.13747182429271979,-0.047557178566313064,42.12901838217856,0.2989681762110576,-1.0395277916501595,0.9590399999982702,-0.6716999927561375,-0.726849197653356,0.130750645070586,-0.058426299007409116,42.31591924242952,0.20451868607976503,-1.0629485459892938,0.9590399999982702,-0.6717814425545456,-0.7267721745953761,0.13075516415709032,-0.05843788770561816,42.31570019046193,0.20437207098309354,-1.0621826851352854
0.964824120603015,-0.5779726374422227,-0.8039341708230109,0.12009314032533672,-0.07221576696271052,42.56932383883307,0.07266804001004513,-1.0792216435751845,0.9690299999982247,-0.5036927369619819,-0.8528103133749988,0.11127725059352228,-0.08139760213501843,42.75358506786966,-0.02421930485504802,-1.0821986293405164,0.9690299999982247,-0.5037893287860861,-0.8527511902378984,0.1112827766978127,-0.08141169055815889,42.75336601590228,-0.024200586218606594,-1.0813946234495548
0.9748743718592965,-0.3934862437504346,-0.9093963913012244,0.0976864061867218,-0.0928662775921475,43.00962929548759,-0.15927826971093303,-1.0698740266021582,0.9790199999981792,-0.31083403282654115,-0.9411669822708147,0.08717304743833072,-0.09993885790997921,43.191250893309906,-0.2541795172148515,-1.0522296623875576,0.9790199999981792,-0.310941835950032,-0.941129019521337,0.08717912018258535,-0.09995571156777712,43.191031841341015,-0.25398411574817426,-1.0514238293601075
0.9849246231155779,-0.18858449180967748,-0.9734575554393533,0.07114369818113023,-0.10841979254754293,43.449934752142106,-0.38612527383884887,-1.0103995610167786,0.9890099999981338,-0.10141882748229276,-0.9866117499884246,0.05941988619335108,-0.11305199397473878,43.6289167187495,-0.4746124740893537,-0.972929925069677,0.9890099999981338,-0.10153315517431935,-0.9865973561985519,0.05942598214293287,-0.1130717815757893,43.62869766678072,-0.47423711848222555,-0.9721621034848537
0.9949748743718593,0.027504805785970157,-0.9917625406564514,0.041606382829421584,-0.11798075062146665,43.89024020879661,-0.5968196178897123,-0.9021121569416983,0.9989999999980883,0.1150237912733158,-0.9856604845734279,0.02922838432160483,-0.11995264958114313,44.06658254418932,-0.6746807757200582,-0.8465883067641042,0.9989999999980883,0.11490819893061069,-0.9856710301583438,0.029233937419298424,-0.11997542676763871,44.0663634922205,-0.6741313660230398,-0.8459000539910332
1.0050251256281406,0.24452116120307596,-0.9620198710115857,0.010424267211487476,-0.12090700623153115,44.330545665451126,-0.7805466715876528,-0.748830350261969,1.0089899999981427,0.3281310909708089,-0.9369609338168701,-0.0020078310736838557,-0.12012561864026032,44.50424836962995,-0.8440077816887444,-0.6779485062000005,1.0089899999981427,0.32801983627256553,-0.936996603327364,-0.002003404702508347,-0.120151315990711,44.50402931766021,-0.8433000854893696,-0.6773809606207462
1.015075376884422,0.45163577198075394,-0.8842690082672798,-0.02090032060998667,-0.11686157231428312,44.77085112210565,-0.9273140434231922,-0.5568560539943487,1.018979999998208,0.527188474759918,-0.841513749777214,-0.03277191749284331,-0.11337073008517572,44.94191419506982,-0.9732509956313626,-0.47413537891855817,1.018979999998208,0.5270872314145209,-0.8415734454817534,-0.03276919122765567,-0.11339914658422784,44.94169514309976,-0.9724108451080697,-0.4737268710067121
1.0251256281407035,0.6379892864241857,-0.7610428280057058,-0.05078194267890352,-0.10585215466304827,45.21115657876014,-1.028542422004045,-0.3348141068385274,1.0289699999982735,0.7016737273556491,-0.7027838408888655,-0.06149573997081003,-0.09983550114947301,45.37958002051062,-1.0546699902161463,-0.24444379658218254,1.0289699999982735,0.7015879406419105,-0.7028651489080732,-0.06149524607102843,-0.09986630416180896,45.379360968540745,-1.0537328951110723,-0.24422732393890093
1.035175879396985,0.7932794397703758,-0.5974044121277762,-0.07763235134435158,-0.08825484027875923,45.65146203541464,-1.0776299708997052,-0.09334691113651691,1.038959999998339,0.8418387617346664,-0.5266838041033759,-0.08664103923215363,-0.08003124425505638,45.81724584595146,-1.0826552653439137,1.2480127791072743e-5,1.038959999998339,0.8417733342657212,-0.5267830319523348,-0.08664323740137797,-0.08006397678659638,45.81702679398193,-1.0816653825739209,1.1771096320202783e-5
1.0452261306532664,0.9083689876152727,-0.40084246781602295,-0.0999480750992329,-0.06481882919292241,46.09176749206917,-1.0704539087428722,0.15533328444713923,1.0489499999984044,0.9392984946122287,-0.321416802993691,-0.10678603447732941,-0.05482991531201208,46.25491167139089,-1.054182661288092,0.2467861086527388,1.0489499999984044,0.9392574749198045,-0.3215290940598702,-0.10679128137411713,-0.05486401099797777,46.25469261942145,-1.0531910962895759,0.2465532694843498
1.0552763819095476,0.9758794112129588,-0.1810166222698481,-0.11640078061481898,-0.036649904569358516,46.53207294872367,-1.0057723294387748,0.39802263922461695,1.0589399999984699,0.987592293555901,-0.09717347946854347,-0.1207128415845734,-0.02543985993573164,46.69257749683049,-0.9691582322425807,0.48270075552492114,1.0589399999984699,0.987578586691583,-0.09729300578803284,-0.12072136321666692,-0.025474665770037753,46.69235844486132,-0.9682206892631637,0.4822330317174604
1.065326633165829,0.9907325182339647,0.05064766377851202,-0.12592516830791456,-0.005171407372060827,46.972378405378194,-0.8854911139588858,0.6212129160761879,1.0689299999985353,0.9826809524785571,0.1343139311174809,-0.12749047138195618,0.006640274874644013,47.130243322270104,-0.8306211235581138,0.6945507032687687,1.0689299999985353,0.9826960728111108,0.13419370126731742,-0.12750234039853378,0.0066054685446604155,47.130024270301284,-0.8297949702268772,0.6938589967583721
1.0753768844221105,0.95060079610693,0.2815051274030729,-0.1277986765931177,0.02793721438721697,47.4126838620327,-0.7147651980585813,0.8118563368258619,1.0789199999986008,0.9233417997880583,0.36034755752229547,-0.12654782153869001,0.03968888277183975,47.567909147710225,-0.6447771668257684,0.8698621607773966,1.0789199999986008,0.9233856859325136,0.3602335259850249,-0.12656294138868698,0.03965480599349592,47.56769009574172,-0.6441180298742255,0.8689717852652237
1.085427135678392,0.856228604669166,0.4983578540321002,-0.1217071118037674,0.06082273265167874,47.85298931868722,-0.5019105797698602,0.9581679236517543,1.0889099999986662,0.811426675698868,0.5679471977777188,-0.11773105481630823,0.07184795913984031,48.00557497315137,-0.4208436342026208,0.9976749347260174,1.0889099999986662,0.8114975858707303,0.5678462510325474,-0.11774915255288526,0.07181532139686579,48.00535592118123,-0.42040169480745615,0.9966255139212848
1.0954773869346734,0.7115903145533552,0.6882132770647285,-0.10779054764039785,0.09155821833722647,48.29329477534173,-0.2581131798487496,1.0504178151518564,1.0988999999987317,0.6519523573558981,0.7446084447241204,-0.10134011756457638,0.10122533455420994,48.44324079859224,-0.17069571444730489,1.069296831315072,1.0988999999987317,0.6520468603050611,0.7445270359439169,-0.10136074673686193,0.10119478116890943,48.443021746623174,-0.1705119192909156,1.0681412291336896
1.1055276381909547,0.5238584395659768,0.8390930089433697,-0.08666449202187863,0.11825617726136765,48.73360023199623,0.003067303092894107,1.0816610336199457,1.1088899999987971,0.45300062157783894,0.8790942397719995,-0.07813992699150728,0.12600756429494214,48.88090662403304,0.09168258121243546,1.0789793283625717,1.1088899999987971,0.4531136936211536,0.8790379623603952,-0.07816248157491543,0.12597963270438167,48.880687572063366,0.09158013791342053,1.0777815540892068
1.1155778894472361,0.3031646054232739,0.9408442597130019,-0.0594124167566677,0.1391885976608617,49.17390568865072,0.26638661167529964,1.0483502149187485,1.1188799999988626,0.2254153736532924,0.9622113240291018,-0.04934294921896239,0.14457714409022007,49.318572449472505,0.3509267890665529,1.0244623365485723,1.1188799999988626,0.22554060630676945,0.9621845040344925,-0.049366688906538524,0.1445522228437788,49.318353397502754,0.35052603129805143,1.0232944353298778
1.1256281407035176,0.06214854113705363,0.9858997364595029,-0.02754727124172093,0.15290656078394968,49.61421114530524,0.5157715057640717,0.9507784988323492,1.128869999998928,-0.017703230012915305,0.9875184291512372,-0.01656147647406715,0.1556266854712959,49.756238274912114,0.5911691083781411,0.9073387723540132,1.128869999998928,-0.017573314460969883,0.9875237659116236,-0.016585562908171998,0.1556049789743236,49.75601922294307,0.5904764021710729,0.9062767891066212
1.135678391959799,-0.1846953790692702,0.9699292139699539,0.007058495935792624,0.15835123767508869,50.05451660195976,0.7353001629551631,0.793305534052388,1.1388599999989935,-0.26169357984634267,0.9519116539937217,0.01827016980498095,0.15826204268061284,50.19390410035132,0.7970198162557547,0.7331965134671922,1.1388599999989935,-0.26156711541065697,0.9519499384414158,0.018246627100715354,0.15824354469165666,50.193685048383145,0.7960613750345326,0.7323157018472012
1.1457286432160805,-0.4218489770888412,0.8923270988555606,0.04227269374031076,0.15494776068429367,50.49482205861426,0.9102521554780362,0.584329541823468,1.148849999999059,-0.49118726038151533,0.8560348882894648,0.05300112939463555,0.15208624379948946,50.631569925792036,0.9545960431683881,0.5115061614116836,1.148849999999059,-0.49107254590236116,0.8561048262517998,0.05297901946806249,0.15207072244699762,50.63135087382235,0.9534180752727366,0.5108756930373174
1.1557788944723617,-0.6337377212784127,0.7564857535498829,0.07582886021842042,0.14267371608992588,50.93512751526875,1.0281613632449342,0.33598245658122444,1.1588399999991243,-0.6910796921169318,0.7044697423850672,0.08539254862638725,0.13725652569759295,51.0692357512335,1.0525310677752107,0.25523764836536483,1.1588399999991243,-0.6909846479205635,0.7045679057962835,0.08537270082820136,0.13724352229971676,51.06901669926311,1.0511984894616038,0.25491515401476317
1.1658291457286432,-0.805779340711045,0.569814307325199,0.10547103637130673,0.12209492101461039,51.375432971923274,1.0797973469808686,0.06354281590482812,1.1688299999991898,-0.8475595107643192,0.5056703164782436,0.1132623401204019,0.11450785587107515,51.50690157667441,1.082891123278953,-0.019793494009519227,1.1688299999991898,-0.8474911170599717,0.5057912386720794,0.11324546471176833,0.11449669911932202,51.506682524704864,1.0814847476821416,-0.01976715769388155
1.1758793969849246,-0.9254458397253459,0.34347702481814796,0.12910926851295898,0.09436274657509876,51.815738428577774,1.0599975650840932,-0.21541857398059042,1.1788199999992552,-0.9491286593797704,0.27162305442608103,0.13463735205581556,0.08513805071531848,51.944567402114245,1.041925301513699,-0.29582937795658826,1.1788199999992552,-0.9490924152215764,0.2717594768035338,0.13462398381636098,0.08512788683948799,51.944348350145056,1.0405375226145495,-0.2954347034852208
1.185929648241206,-0.9832625126704622,0.0918435089905837,0.14497549208848592,0.06116949997337948,52.25604388523229,0.9682753039548899,-0.482123361548788,1.1888099999993207,-0.9875382719465143,0.017230266144721108,0.1479026058930506,0.050951923805872795,52.38223322755452,0.93057829004581,-0.5542807284278026,1.1888099999993207,-0.9875377164747026,0.017373532910512732,0.14789305513271603,0.050941762215776024,52.382014175585056,0.9293074049689487,-0.5535230320965833
1.1959798994974875,-0.9736638350998522,-0.16833584172875332,0.15176826494122242,0.024661191473189018,52.69634934188681,0.809136909692653,-0.7178422259612918,1.1987999999993861,-0.9585635074356351,-0.2405633225461605,0.15193633815799037,0.014164716918656355,52.819899052994316,0.7547058385507366,-0.7769834303767771,1.1987999999993861,-0.9585998450782532,-0.24042273659790425,0.15193065350807025,0.014153489581532208,52.81968000102481,0.7536492833768338,-0.7758948109484037
1.2060301507537687,-0.8956283037633668,-0.41899294566781536,0.14877440263371075,-0.012689763574262086,53.136654798541315,0.5920570306288387,-0.9052449792641782,1.2087899999994516,-0.86254441147737,-0.48385977482498094,0.146219433532171,-0.022731779362976746,53.25756487843545,0.5249490453007458,-0.947520494857616,1.2087899999994516,-0.8626162794238974,-0.4837316305145267,0.14621738051065716,-0.022745147817319913,53.25734582646408,0.5241959486666312,-0.9461599269637346
1.2160804020100502,-0.7530230687338161,-0.6419848409175257,0.13595606624503767,-0.04824593286493289,53.57696025519585,0.3310817525180386,-1.029749908060023,1.218779999999517,-0.7046301344938265,-0.6950503957957938,0.13090858414892712,-0.057133733148165895,53.695230703877435,0.2562452933756462,-1.0525154366998117,1.218779999999517,-0.7047335438489185,-0.6949439881556403,0.1309096427416117,-0.0571502487985958,53.69501165190534,0.2558688664610654,-1.050966756451383
1.2261306532663316,-0.5546047315860806,-0.8204365763658202,0.1139933505301807,-0.07939100640749343,54.01726571185035,0.04405579728350852,-1.0807678227657207,1.2287699999995825,-0.49468044649613785,-0.8581300681616237,0.10686421613075621,-0.08651058479785954,54.13289652931826,-0.03302009397437718,-1.0827951137364629,1.2287699999995825,-0.4948089181659566,-0.8580535054917817,0.10686759950985315,-0.08653110649761896,54.132677477346235,-0.03296972575305632,-1.0811627986447514
1.236180904522613,-0.3136445916439788,-0.9400878884190218,0.08427492920625876,-0.1037283398481626,54.457571168504856,-0.24850016706383943,-1.05273342635697,1.238759999999648,-0.24680093464709182,-0.9599876106988134,0.07562687739600903,-0.10859862511760554,54.57056235475848,-0.32218826460256994,-1.0343195310089432,1.238759999999648,-0.24694583760000458,-0.9599471290272331,0.07563157245351736,-0.10862379119057321,54.570343302785936,-0.3216901363190496,-1.03272235193398
1.2462311557788945,-0.04717389887589882,-0.9905366886723994,0.0488327578872979,-0.119277212475455,54.89787662515938,-0.5248046770883636,-0.9458224203867348,1.2487499999997134,0.021484570175182544,-0.9915680118216442,0.03933928361546217,-0.12158828866746083,55.00822818019849,-0.5897641474850025,-0.9087840294357775,1.2487499999997134,0.02133348636578432,-0.9915673828415372,0.03934411229570088,-0.12161845448750126,55.008009128225936,-0.5888307886334032,-0.9073468478733259
1.256281407035176,0.22512433002431392,-0.9662695077804532,0.01022104132517107,-0.12465073076032927,55.33818208181388,-0.763435310117609,-0.7662679213340946,1.2587399999997788,0.2903906283238966,-0.9488018775076961,0.0006153843089304744,-0.12428958734212454,55.44589400563845,-0.8150252172306843,-0.7138161296779233,1.2587399999997788,0.29024453174954223,-0.9488419666280716,0.0006190828951481418,-0.12432477987606323,55.44567495366633,-0.8137046616127279,-0.7126603143556527
1.2663316582914572,0.48231789292382904,-0.867375275725499,-0.02865562807140557,-0.11919914515421765,55.77848753846839,-0.945038946812156,-0.5262142044911144,1.2687299999998443,0.5392912520864455,-0.833205796049883,-0.03763763724791688,-0.11626029035878471,55.88355983107844,-0.9796863793241338,-0.46271482521925433,1.2687299999998443,0.5391613996208668,-0.833284320695735,-0.037636325562317816,-0.11630018503718352,55.88334077910627,-0.9780613947194498,-0.4619479496075962
1.2763819095477387,0.7038320843682072,-0.6998548498406432,-0.06475521322063511,-0.10310358155377887,56.218792995122904,-1.0539984793460409,-0.24307859950287877,1.2787199999999097,0.7483117121685567,-0.6520750165615548,-0.07243393065775422,-0.09788299084661688,56.32122565652014,-1.0694888543880552,-0.1737132191900327,1.2787199999999097,0.7482085508141019,-0.6521865431806266,-0.07243615623805112,-0.0979269148509382,56.321006604547854,-1.0676731242907416,-0.17341885610847063
1.2864321608040201,0.8711431534720407,-0.4754643985214754,-0.0951379498612012,-0.0774078961969613,56.65909845177742,-1.0799117291434341,0.061568313753796684,1.2887099999999752,0.899973112237251,-0.41821652393870345,-0.1009453994824742,-0.07038012985174195,56.758891481959814,-1.0755737159815746,0.1312158808396124,1.2887099999999752,0.8999053802245647,-0.41835272566398063,-0.10095210739791685,-0.07042709410673784,56.75867242998775,-1.0737049474076183,0.13098735014717774
1.2964824120603016,0.9694214634723748,-0.21106504787266894,-0.11721470882193774,-0.04398049296457784,57.09940390843194,-1.0187397628751111,0.36355095315128816,1.2987000000000406,0.9807550464380951,-0.14920503906381435,-0.12074185894038646,-0.0357602950742228,57.196557307399424,-0.9955050098718002,0.42795022999461985,1.2987000000000406,0.9807289509878849,-0.14935521550504283,-0.12075369922126226,-0.03580905500045718,57.19633825542764,-0.9937352213319206,0.42718884567596815
1.306532663316583,0.9889776166734258,0.07250794092827215,-0.128983241394201,-0.005403300914262256,57.53970936508647,-0.8734963269480456,0.6379687820013781,1.308690000000106,0.982435081470437,0.13381546646367884,-0.1300146338571413,0.0033055429625496466,57.63422313283977,-0.8338242835196884,0.6921021329229543,1.308690000000106,0.9824536314220462,0.13366362890184355,-0.13003188943807423,0.0032564004036787796,57.63400408086816,-0.8323078243169664,0.6908427357697188
1.3165829145728642,0.9263674793386525,0.3519987496596549,-0.12923051049456535,0.03520864409683494,57.980014821740966,-0.6543781302520442,0.8612718866002119,1.3186800000001715,0.9030693108400943,0.4077194731624441,-0.1277627136367037,0.043673104161735435,58.071888958279644,-0.602047970408599,0.901057546040027,1.3186800000001715,0.9031318766178574,0.40757894589041965,-0.12778525393390153,0.04362505221326238,58.071669906308045,-0.6009281095933362,0.8993805685498037
1.3266331658291457,0.7850284143005939,0.6036053519629835,-0.11768017977409263,0.07444691471584645,58.42032027839548,-0.37827630159804115,1.013364218654556,1.328670000000237,0.7474968728606376,0.6492699537503888,-0.1139218491025588,0.08196807011019401,58.509554783719764,-0.318060275244583,1.0360037559045192,1.328670000000237,0.7475990330923491,0.6491532834464013,-0.11394911573221952,0.08192252031026664,58.50933573174737,-0.31745544534111386,1.0340319338430009
1.3366834170854272,0.5753493187012573,0.8050328436398192,-0.0950672727831599,0.10889212908558503,58.860625735049986,-0.06766026817068126,1.0795471680807296,1.3386600000003024,0.5272830309982033,0.8371274350869887,-0.08942021877855133,0.11486638811951559,58.947220609161086,-0.0049045667979601415,1.0837634603505126,1.3386600000003024,0.5274167448031252,0.837045620623878,-0.08945124769460439,0.11482456436468937,58.94700155718905,-0.004895522258659164,1.0816543042234454
1.3467336683417086,0.31412012398774153,0.9375530886752033,-0.06312700699446648,0.13541689189118183,59.3009311917045,0.2511170781932647,1.052112262565041,1.3486500000003678,0.26005880638375,0.9538276964590946,-0.05614945086416711,0.13938931758728565,59.38488643460262,0.3109678754430411,1.0382528437273322,1.3486500000003678,0.2602129239483327,0.9537891245894523,-0.05618293228361455,0.13935213721059517,59.384667382627995,0.3103486515467347,1.0361871039853312
1.35678391959799,0.02335964285889354,0.9878802685945219,-0.02449162505030559,0.151482877941869,59.74123664835903,0.5499845590026828,0.9314059184151005,1.3586400000004333,-0.031732517448649585,0.9875438595985184,-0.016846602932700887,0.15318735155116786,59.8225522600434,0.6018763503362788,0.9013983993651289,1.3586400000004333,-0.031571424084707804,0.9875534032267512,-0.016880977018793087,0.15315532498550744,59.82233320806821,0.6006517091586445,0.8995651862240035
1.3668341708542713,-0.27141996999079443,0.949670762181957,0.01750275898532577,0.15540365753377422,60.18154210501352,0.8016241817677391,0.7262221913472876,1.3686300000004987,-0.3226144672775984,0.9334510301758157,0.02510928909230372,0.1547856691305083,60.260218085483615,0.8413492609021938,0.6833823313589058,1.3686300000004987,-0.32246100378785775,0.9335094079701954,0.025075706433231572,0.15475882919606518,60.259999033507725,0.839599828176486,0.6819619699854774
1.3768844221105527,-0.5433935584672817,0.8244734388005261,0.05908836023360045,0.14654540256739848,60.621847561668034,0.9820391085072923,0.45343046805685383,1.3786200000005642,-0.5862574586650104,0.7945321341838133,0.06597392861715373,0.1437648101997738,60.69788391092389,1.0066142515153766,0.4021381228586271,1.3786200000005642,-0.5861261201415023,0.7946356148524241,0.06594279896552685,0.14374268037215532,60.69766485894777,1.004475483801628,0.401284191591156
1.3869346733668342,-0.7668743198477102,0.6219934974177906,0.09639720774676455,0.12544100233480787,61.06215301832254,1.072978440315341,0.13681106175494093,1.3886100000006296,-0.7978842973205571,0.5817023524199348,0.10196728113273684,0.12085402292349212,61.135549736364915,1.0809063690860157,0.08208314770781688,1.3886100000006296,-0.797788100508907,0.5818428614363947,0.10194008795827571,0.12083563112326424,61.135330684390055,1.0785599210258021,0.08190541334711694
1.3969849246231156,-0.9198186571038449,0.35958802910868054,0.12582434730073275,0.09379936562577257,61.50245847497705,1.0639702136288622,-0.19485221197258548,1.398600000000695,-0.9366864970823873,0.3131849016641769,0.12962828004478766,0.08792117245440224,61.57321556180556,1.0553561485426661,-0.24785096937612075,1.398600000000695,-0.9366356601803705,0.3133505539306906,0.12960617856743448,0.0879051130876781,61.57299650982986,1.0530157989784026,-0.24730088370189507
1.407035175879397,-0.9861407688964452,0.06098100703787314,0.14438935883335496,0.05440049408513654,61.942763931631575,0.9537295898970835,-0.510293904877178,1.4085900000007605,-0.9880153052147769,0.013139160988639619,0.14616195367156404,0.04785187988760516,62.01088138724594,0.9302386924816635,-0.5567537625976311,1.4085900000007605,-0.9880161099824413,0.013315202341785154,0.14614564140193878,0.04783642232627628,62.010662335269956,0.9281316799671502,-0.55549220032185
1.4170854271356783,-0.957589412002681,-0.24573615504229213,0.1500597765152525,0.010877665081369515,62.383069388286074,0.7507507106547745,-0.7786997948191647,1.418580000000826,-0.9451117576343284,-0.2903822729153531,0.14974388022934543,0.0043210521546481135,62.44854721268651,0.7154085785818262,-0.8146306039351446,1.418580000000826,-0.9451657231517113,-0.2902121758127333,0.14973350288335344,0.004304288956714252,62.44832816071045,0.713753790033974,-0.8127456718975803
1.4271356783919598,-0.8349610790487273,-0.5306722972839452,0.14200049098950415,-0.032600152268738185,62.82337484494059,0.4729568350465391,-0.9727856044282421,1.4285700000008914,-0.8101650933739298,-0.567995219469658,0.13974794627505638,-0.0385287379747968,62.88621303812731,0.4298121594389692,-0.9953940208058165,1.4285700000008914,-0.8102685711735284,-0.5678474431519155,0.13974305163316428,-0.03854871456342038,62.8859939861494,0.42879713146508536,-0.9930423052530868
1.4371859296482412,-0.6284720294112931,-0.7650531304374918,0.12071758065708729,-0.07172085872175352,63.263680301595116,0.14637002803972154,-1.0717162940310798,1.4385600000009569,-0.5945387441106054,-0.7918439561131997,0.11686815154149277,-0.07647657205743445,63.323878863568666,0.10005415474361147,-1.0796544987359706,1.4385600000009569,-0.5946830109580971,-0.7917332761539071,0.1168677001227185,-0.07650148087742902,63.32365981159117,0.09981321541786915,-1.0770502875921004
1.4472361809045227,-0.3571841171364143,-0.9242100428937453,0.08807325468364612,-0.10246172402069735,63.70398575824962,-0.19713818176811984,-1.0635490290951428,1.4485500000010223,-0.31807547049164137,-0.9384877166747116,0.08311359873215875,-0.10564530480810162,63.76154468900918,-0.24190763683363667,-1.0570070607830022,1.4485500000010223,-0.3182473497392844,-0.9384257179297806,0.083116035075994,-0.10567649230147505,63.76132563703092,-0.24131160141627336,-1.054404434263848
1.4572864321608041,-0.047471068456805404,-0.9903309946739114,0.047160248360102554,-0.12151925617945063,64.14429121490411,-0.5228495854113212,-0.9469045944736307,1.4585400000010877,-0.007482791869998293,-0.9915138778625223,0.041667344055876014,-0.12291489035581891,64.19921051444977,-0.5617664092408137,-0.9275354141998848,1.4585400000010877,-0.007665780624737499,-0.9915075913680808,0.04167072633613065,-0.12295317252311937,64.19899146247123,-0.5603541838599773,-0.9252044036876137
1.4673366834170853,0.2693852183394568,-0.9546606895756454,0.002038193659023879,-0.12669024305686652,64.5845966715586,-0.7966929491748472,-0.7316285565334002,1.4685300000011532,0.30610124970298175,-0.9435800414789238,-0.0033864441334438035,-0.12628247007814006,64.63687633989043,-0.8263052436904185,-0.7023140053112864,1.4685300000011532,0.3059254273693594,-0.9436309719937293,-0.0033842649490985503,-0.1263280187994683,64.63665728791146,-0.8241855203201394,-0.700512832192173
1.4773869346733668,0.5602749999669274,-0.8188691478702165,-0.04265011544062182,-0.11715891229996228,65.02490212821313,-0.98888805813684,-0.43829260600016223,1.4785200000012186,0.5901637485153693,-0.7976222998067933,-0.047447848379739074,-0.11512653244731665,65.07454216533101,-1.0069356166640206,-0.40277727213184694,1.4785200000012186,0.5900132963690607,-0.7977259805406407,-0.04744901488193889,-0.11517882211987607,65.07432311335023,-1.0042999246692716,-0.4017233641193516
1.4874371859296482,0.7937314802967592,-0.5953748111620467,-0.08214965731985592,-0.09365150944831101,65.46520758486764,-1.0773520254851052,-0.09650188175991875,1.488510000001284,0.8142095125432376,-0.5670350680162691,-0.08586580445920537,-0.09033916619308424,65.51220799077278,-1.0829590898097459,-0.05893820884270067,1.488510000001284,0.8141006040470216,-0.5671812332781003,-0.08587222500310514,-0.09039699154520739,65.51198893879267,-1.0800670239757348,-0.058781150799765335
1.4974874371859297,0.9434361438873646,-0.30650674585198295,-0.11210562653599654,-0.05843103330580862,65.90551304152214,-1.050471493892895,0.25789463065076357,1.4985000000013495,0.9531430510417469,-0.2747250156628821,-0.11443685358099952,-0.05430190201401706,65.94987381621283,-1.0441728165468602,0.2934351131253495,1.4985000000013495,0.9530879666615435,-0.274898421100842,-0.11444998425260888,-0.05436347106105732,65.94965476423282,-1.0413282515009847,0.29263539190240506
1.5075376884422111,0.9913668983867341,0.01748751886644265,-0.12906287461750268,-0.015120643586668378,66.34581849817665,-0.9088810778422025,0.5864598761556165,1.508490000001415,0.990262754707803,0.04894008945756424,-0.12988509475310153,-0.010696094772238625,66.38753964165294,-0.8924796581737376,0.6164493003519043,1.508490000001415,0.9902683314507355,0.04875824032443479,-0.1299057562130361,-0.01075919276528034,66.38732058967246,-0.8899997808455503,0.6147360328319906
1.5175879396984924,0.9302036503290736,0.3414482426940154,-0.1308944862530143,0.03163700276955005,66.78612395483117,-0.6659709673858292,0.8523395277700365,1.5184800000014804,0.9195009803323723,0.3691388679205185,-0.13026785520757808,0.035843120089946036,66.82520546709343,-0.6422472207788869,0.8741730681420077,1.5184800000014804,0.919567574240367,0.36896900581501724,-0.13029610795354005,0.03578090839713928,66.82498641511103,-0.6404272812123912,0.8716954155237
1.5276381909547738,0.7646585769053784,0.6290527535851675,-0.11710478952655567,0.0766574343553675,67.22642941148567,-0.34697041549023383,1.0245055054876973,1.5284700000015459,0.7465986910752894,0.6502878928825578,-0.11525530586731256,0.08020140475365718,67.26287129253373,-0.3192820618629195,1.0367502639237365,1.5284700000015459,0.7467198119215781,0.6501498562334602,-0.11529040293890487,0.08014243516139906,67.26265224055142,-0.3183595929942635,1.0337539211598974
1.5376884422110553,0.5114961947966672,0.8469251094206462,-0.08896213262381909,0.11478345133522445,67.66673486814021,0.01339144700649102,1.0815824837464505,1.5384600000016113,0.48900066913950857,0.8600413977422788,-0.08624246605732043,0.11734298785599595,67.70053711797566,0.041564598032527975,1.0840656684543009,1.5384600000016113,0.4891633817269396,0.8599521331918246,-0.08628289493402352,0.11728928611812432,67.70031806599404,0.041441847139248346,1.0808712103065756
1.5477386934673367,0.1981444957506679,0.9686470380952478,-0.049433217941034134,0.1414850923491947,68.10704032479471,0.3744758736561971,1.014774763210781,1.5484500000016768,0.17439007947073423,0.9731541899058955,-0.04626826267491015,0.14289251456894647,68.13820294341686,0.3999801417845537,1.0085025916514925,1.5484500000016768,0.17457618293963478,0.9731256455143593,-0.04631187864506619,0.14284552596722624,68.1379838914337,0.398778290159745,1.0054729609789541
1.5577889447236182,-0.14003966989993955,0.9781832200379349,-0.002912349891804094,0.15342098001476234,68.54734578144921,0.6942380730136201,0.8294778465868787,1.5584400000017422,-0.1620630194272408,0.9747409097275037,0.00026278454043953976,0.15367390013274765,68.57586876885668,0.7146255958230473,0.8164001592428919,1.5584400000017422,-0.16187511581269215,0.9747783870677533,0.00021854202908227593,0.1536342905265576,68.57564971687458,0.7124369763750475,0.8139002117303443
1.5678391959798994,-0.46361759006006337,0.8722637618336567,0.045236511713009284,0.14889028842334007,68.98765123810371,0.934165469207367,0.5452842159284013,1.5684300000018077,-0.48150254776856755,0.8624979355616783,0.04803716368034713,0.14813857887049095,69.01353459429718,0.9479532729330638,0.5279419538443331,1.5684300000018077,-0.48133542625338377,0.8625991345420302,0.04799499104810047,0.1481061151847112,69.01331554231324,0.9449943424628563,0.5262943023369201
1.5778894472361809,-0.7336369490446103,0.6613567853685761,0.08928228316531168,0.12811207342127864,69.42795669475822,1.0640772621534378,0.19426677577011664,1.578420000001873,-0.745851349986718,0.6475444500067968,0.0914247103808929,0.12662334429383498,69.45120041973921,1.0708510656865584,0.1753768925236106,1.578420000001873,-0.7457259172780025,0.6476993753370905,0.09138712529169195,0.1265968752329423,69.45098136775523,1.0674447215040714,0.17481923947567146
1.5879396984924623,-0.9164066032573411,0.36900955871783575,0.1238095231930303,0.09328496689165697,69.86826215141272,1.0661805285417685,-0.1823707228654563,1.5884100000019385,-0.9224400894547066,0.35368129363802203,0.1251437280366038,0.09139404373605871,69.88886624518058,1.0665318885134996,-0.20032858000525416,1.5884100000019385,-0.9223729508498613,0.3538730989712678,0.12511275606433503,0.0913715909622737,69.88864719319561,1.0630749159834552,-0.1996790498847535
1.5979899497487438,-0.9878934883758635,0.029524739725045577,0.14440147832342637,0.04840411580432805,70.30856760806724,0.9378212465847661,-0.5389724570460633,1.598400000002004,-0.9882374673873084,0.015047679591492268,0.14492152578237916,0.046454566575713126,70.3265320706202,0.9331324828723974,-0.5541030095864099,1.598400000002004,-0.9882386738447586,0.01525441340712378,0.14489842743277606,0.04643352362965808,70.32631301863567,0.9300508761807048,-0.552272910498207
1.6080402010050252,-0.9371567160086515,-0.315850954874872,0.14823670831889052,-0.0011585557154161735,70.74887306472172,0.692488818066945,-0.8309387684133663,1.6083900000020694,-0.9331228018067179,-0.3276426598753644,0.14806714462177387,-0.002871386726171368,70.76419789605976,0.6846046514546117,-0.8421574926217735,1.6083900000020694,-0.9331942828719078,-0.32744556109780876,0.14805222018714181,-0.0028939644409031926,70.76397884407547,0.6823014483684712,-0.8393239741050014
1.6180904522613064,-0.7683100839529797,-0.6238405487932338,0.134516578816143,-0.04927346751728833,71.18917852137622,0.3588223639592627,-1.0204148720607538,1.6183800000021349,-0.7617185390486854,-0.6319070775370045,0.13387741197894978,-0.05054850334082286,71.20186372150044,0.3496663250094089,-1.0275185975594774,1.6183800000021349,-0.761853472845991,-0.6317438133897447,0.13386991506685803,-0.05057554741452266,71.2016446695152,0.34846809902323633,-1.0239970624542019
1.6281407035175879,-0.500655221538276,-0.8545913753962973,0.10465625512711665,-0.08980533674313901,71.62948397803073,-0.022391638969096534,-1.0814335922766396,1.6283700000022003,-0.4934473907364041,-0.8587962208654168,0.10381259753876278,-0.09056306197875243,71.63952954694253,-0.03118770427779195,-1.0850061856511812,1.6283700000022003,-0.49363066117212356,-0.8586875188154923,0.10381077673304331,-0.09059711924420205,71.63931049495794,-0.031078705334970258,-1.081218809503902
1.6381909547738693,-0.1668409933226197,-0.976990697094514,0.06219768179072002,-0.11740830088973608,72.06978943468525,-0.4029751288697477,-1.0037983091799318,1.6383600000022658,-0.16068431721516385,-0.9780379540575705,0.06140296240639218,-0.11769446389570502,72.0771953723838,-0.4103610575481575,-1.004971069965531,1.6383600000022658,-0.16089407743134948,-0.9779982269497055,0.061404235380032014,-0.11773735094752667,72.07697632039797,-0.40890215426580295,-1.0013985361411797
1.6482412060301508,0.1908420169425467,-0.9731257139413207,0.012436964792156497,-0.12826141798028,72.51009489133978,-0.7333561685127977,-0.7951029682401579,1.6483500000023312,0.19488415200186177,-0.9723358741858481,0.011880058457527997,-0.1282262815525884,72.51486119782436,-0.7390183546393743,-0.7952161657911244,1.6483500000023312,0.19467393738651337,-0.9723710396740544,0.0118813055988809,-0.1282788130709696,72.51464214583899,-0.7363430789871421,-0.7923375984862429
1.6582914572864322,0.5256610327235336,-0.841229231502691,-0.038203261107245964,-0.12064149195964806,72.95040034799429,-0.9690869543977709,-0.4804898280048548,1.6583400000023967,0.5273311061866633,-0.840193253435195,-0.038436922666638514,-0.120498150632492,72.95252702326484,-0.973436760829491,-0.4807218217448598,1.6583400000023967,0.5271474108190727,-0.8402995554411199,-0.03843897529035416,-0.12055998328977961,72.95230797127903,-0.9698488697194374,-0.4789500703092377
1.6683417085427135,0.7925285801183755,-0.5966070055382999,-0.08298840633630482,-0.09524418644722471,73.3907058046488,-1.0770307422748686,-0.10002389811904437,1.6683300000024621,0.7924055872772238,-0.5967828429989975,-0.08293377687614849,-0.09521350853176955,73.3901928487061,-1.0810256271882803,-0.10106339408392202,1.6683300000024621,0.7922727552681598,-0.5969469066854084,-0.08294213020473261,-0.09528313017330145,73.38997379672263,-1.0769692128791835,-0.10068423140683787
1.678391959798995,0.9541999403813384,-0.2702826103866255,-0.11577394182445108,-0.05519219775774409,73.8310112613033,-1.040343885892705,0.296115854161426,1.6783200000025276,0.9535460240248523,-0.2726128723979899,-0.11557709266103443,-0.055444905278442355,73.82785867414684,-1.0451732488616619,0.29428324418564117,1.6783200000025276,0.9534823516766803,-0.2728130727178196,-0.1155940579866991,-0.05551978164165113,73.82763962216187,-1.0411809353122887,0.293159103361858
1.6884422110552764,0.9867250280825854,0.09460487428333508,-0.13187513722696753,-0.005708318376163712,74.27131671795782,-0.861478570277985,0.6541060104844505,1.688310000002593,0.9871699254955368,0.08997443050175755,-0.13175829675517844,-0.006315955129267898,74.26552449958673,-0.8681756160627966,0.6522440524917362,1.688310000002593,0.9871848775225147,0.08976538384550813,-0.13178514801094499,-0.006392825483269531,74.26530544760304,-0.8648001851926084,0.6497081187971174
1.6984924623115578,0.8833371835696038,0.4482931789074212,-0.12877989267163828,0.04652295252819755,74.71162217461233,-0.5626513228324759,0.9238092275545594,1.6983000000026585,0.8864558292719257,0.44212852720564005,-0.1289863994923201,0.045617287587076664,74.7031903250284,-0.5717121636704205,0.9232874955389072,1.6983000000026585,0.8865483247594873,0.4419400657436196,-0.12902314806886328,0.0455419962130772,74.70297127304283,-0.569449915100331,0.9196340544643861
1.7085427135678393,0.6561213414217619,0.7411224834007378,-0.10659273805304134,0.0942350153777674,75.15192763126682,-0.18354232574116397,1.0659794625890375,1.708290000002724,0.6629859363081789,0.7350115519953887,-0.10732199399110945,0.09321832597010979,75.14085615047043,-0.19463933725902838,1.0684547102855313,1.708290000002724,0.6631440223671214,0.7348712199362862,-0.10736732680087416,0.09314801577995871,75.14063709848462,-0.1938555543633527,1.0641522560136294
1.7185929648241205,0.33507485412785126,0.9306072336451849,-0.06812832717971523,0.13058924095886154,75.59223308792129,0.2236260548286006,1.0582964554423702,1.7182800000027894,0.3458754538171169,0.9266653006493817,-0.06947379961653755,0.12974969050458424,75.57852197591161,0.2117606011078294,1.0652721203304816,1.7182800000027894,0.34607751014568594,0.9265947648017195,-0.06952520108316171,0.12968710509435677,75.57830292392516,0.2108929541822219,1.060907235252232
1.728643216080402,-0.03547324073285803,0.987847103174476,-0.018617830138106833,0.1501769833986449,76.03253854457581,0.6010870925534225,0.8992743225322088,1.7282700000028548,-0.02164994464746447,0.9882590340333521,-0.020521866332100083,0.14984730411480543,76.01618780135057,0.5905586611670384,0.9116232699581353,1.7282700000028548,-0.021432539298565107,0.9882707137368912,-0.020575919962195932,0.14979410584832878,76.01596874936517,0.5880967339895009,0.9078227973582117
1.7386934673366834,-0.40272948688115223,0.9022901583681034,0.03495377782678064,0.14986548610072356,76.47284400123033,0.8937093698501561,0.6093304212347583,1.7382600000029202,-0.38789614945180617,0.9087693732568722,0.032716495462507426,0.15034771164013505,76.45385362679062,0.8871323023672767,0.6268844056048276,1.7382600000029202,-0.3876951795816718,0.9088642272259482,0.032663657053968946,0.1503041905802246,76.4536345748047,0.8833698823787922,0.6242256409633402
1.7487437185929648,-0.7128645645543432,0.6840324625753885,0.08480479432177285,0.12935165095932336,76.91314945788486,1.0572177576788242,0.22867140802612854,1.7482500000029857,-0.6998755551357241,0.6973032421231281,0.08260784476721052,0.13083707361047314,76.89151945223189,1.0571995753607253,0.24998019200900934,1.7482500000029857,-0.6997214485938128,0.6974701194249767,0.08255999718458865,0.1308020403203479,76.89130040024652,1.0526385790355324,0.2489016308790733
1.7587939698492463,-0.9189857408885969,0.3631494144739428,0.12348315834534529,0.09132152219380552,77.35345491453937,1.0652216437887823,-0.1878905255834309,1.7582400000030511,-0.9110466154417787,0.38256769892017684,0.1217922668650775,0.09382251311314724,77.32918527767268,1.0737456628102304,-0.16554926248318283,1.7582400000030511,-0.9109638724857507,0.38278445767784935,0.12175253298101366,0.09379340434565313,77.328966225687,1.0690338665382229,-0.16482291139417846
1.7688442211055277,-0.9884751272693133,-0.014029445809055683,0.14500158342741312,0.04116598381936012,77.7937603711939,0.9139051752901768,-0.5785994560816016,1.7682300000031166,-0.9884910821892332,0.009384741434932006,0.1442885621387784,0.04447603732889971,77.76685110311185,0.931730747637647,-0.558919860535481,1.7682300000031166,-0.9884943426525443,0.009621085242243792,0.1442589161502079,0.044449233669922955,77.76663205112716,0.92757242756759,-0.5564255489643046
1.778894472361809,-0.9085248249990454,-0.39132374027322486,0.1458074385610761,-0.013731843261319003,78.23406582784841,0.6235096375132494,-0.8838754052060683,1.778220000003182,-0.9184033086728869,-0.3674065504505664,0.14644809871946107,-0.010037115430463234,78.20451692855156,0.6497236550833317,-0.8709489608529617,1.778220000003182,-0.9184947024914216,-0.3671848373220601,0.14642901535108874,-0.010065793524504936,78.20429787656869,0.646774738148276,-0.8669962156868221
1.7889447236180904,-0.6888944305995284,-0.7109576256386111,0.12542614951646883,-0.06505381658904573,78.67437128450293,0.23617462570252545,-1.055566931167498,1.7882100000032475,-0.7089427927419454,-0.6908887711878952,0.12760138472352076,-0.06156873461726795,78.64218275399219,0.26801665647646244,-1.053110327627092,1.7882100000032475,-0.7091110698181256,-0.690714751848838,0.1275916977340595,-0.06160341637549197,78.64196370200904,0.2667795954841721,-1.048250278966382
1.7989949748743719,-0.36128294986974496,-0.9224865164493657,0.08665649269734396,-0.1048041477041551,79.11467674115744,-0.18975193614218255,-1.064891638961632,1.798200000003313,-0.3898425075091444,-0.9107292151997511,0.09027782831672009,-0.1022009277601954,79.07984857943302,-0.15670681759031077,-1.075407221430024,1.798200000003313,-0.39006420143375164,-0.9106296293280337,0.09027483484236519,-0.10224505437389873,79.07962952744907,-0.15597169707314726,-1.0703610744182015
1.8090452261306533,0.02479677285023381,-0.9910194270017614,0.03525875339333488,-0.12657976011405997,79.55498219781195,-0.5882524130147835,-0.9077219280056991,1.8081900000033784,-0.008632767343600656,-0.9912537609435886,0.03993769359001874,-0.12548480933520093,79.51751440487354,-0.5595305672501816,-0.9317557414848203,1.8081900000033784,-0.008875343580863719,-0.9912445661440411,0.03993750484289947,-0.12554056743999945,79.51729535288983,-0.5568615466530611,-0.9273107449902999
1.8190954773869348,0.4091962857002334,-0.9033733991719524,-0.020845716238485107,-0.12665053316990435,79.99528765446645,-0.8958337715407628,-0.6062028157037483,1.8181800000034438,0.3761301334296755,-0.9176157258274615,-0.015771418340487706,-0.12750986159448596,79.95518023031445,-0.8771728051266461,-0.6418712247812294,1.8181800000034438,0.37590351728055704,-0.9176991104960482,-0.01577331891776241,-0.1275777829450978,79.95496117833021,-0.8729191397359389,-0.6387583074964507
1.829145728643216,0.7303866504298734,-0.6710339242092759,-0.07276388872767664,-0.10466245712492858,80.43559311112095,-1.0618268637164778,-0.20621278207262247,1.8281700000035093,0.7037301706642688,-0.6989547336211233,-0.06814371018584932,-0.10762231184829034,80.39284605575548,-1.058087735184717,-0.2491401630802128,1.8281700000035093,0.7035549555781578,-0.6991181800282514,-0.06815177688928112,-0.10770111486069012,80.39262700377145,-1.0528721350051309,-0.24791181343388546
1.8391959798994975,0.935400910150901,-0.3292398599696361,-0.11203832727239367,-0.0638252702157778,80.87589856777547,-1.0571094139053117,0.22917174134886578,1.8381600000035747,0.9209459412229675,-0.3678505172007313,-0.10877078835968972,-0.06865483187444718,80.83051188119768,-1.0711816665299494,0.18542410288464647,1.8381600000035747,0.9208503781136934,-0.36806820125864154,-0.10878869446307596,-0.06874154716847504,80.83029282921204,-1.0658149220719684,0.18449539776504265
1.849246231155779,0.9888589656561294,0.06789229292015944,-0.13205252717852023,-0.010522008808802016,81.31620402443,-0.879711964028241,0.62937020929313,1.8481500000036402,0.9909623591260326,0.024064102016525257,-0.1309158177685769,-0.016600314680471885,81.26817770663824,-0.9116344135825231,0.592392488854417,1.8481500000036402,0.9909625900328398,0.023827653581031914,-0.13094582407235267,-0.016690693162387544,81.26795865465195,-0.9069924878991825,0.5893764728926766
1.8592964824120604,0.8795085856198903,0.4556292101960783,-0.1291989953363217,0.04662928523102942,81.75650948108449,-0.5561794242894447,0.9277200267306766,1.8581400000037056,0.9000224979580165,0.413838250869337,-0.13068032196821106,0.04024995325593182,81.70584353207902,-0.6026890634274883,0.9049685597263196,1.8581400000037056,0.9001193824724072,0.4136227095025166,-0.13072284323935143,0.040160798506867594,81.70562448009186,-0.5995703633668392,0.9002862762891702
1.8693467336683418,0.6230263682951839,0.7690740297326087,-0.10359819906890583,0.098136101153012,82.196814937739,-0.1382016581147653,1.0728002151819496,1.868130000003771,0.6605735042315585,0.7371959828738859,-0.10775640874037028,0.09259203376761357,82.1435093575195,-0.19286851774667046,1.0701411668718122,1.868130000003771,0.660751837228369,0.7370387755533414,-0.10780986389483997,0.09250884377799946,82.1432903055338,-0.1918541469678466,1.0645149065142365
1.879396984924623,0.26037549752527306,0.9541576361773495,-0.05921857272297707,0.13520712354623987,82.63712039439348,0.3051955292763963,1.037716574460391,1.8781200000038365,0.31016666755722544,0.9392368201715812,-0.06561280533582421,0.13162748096953678,82.58117518296068,0.25118592014209573,1.0580672726692604,1.8781200000038365,0.31039707391033605,0.9391667271492141,-0.06567379555217934,0.1315540485941261,82.5809561309735,0.24984450646019168,1.0524151854134003
1.8894472361809045,-0.14826149990839718,0.9773026939256387,-0.0033411054586636613,0.15128386928219484,83.077425851048,0.6988165615314702,0.8256242567472457,1.888110000003902,-0.09395311277958984,0.9840628466596312,-0.011049383765532838,0.15056904576164093,83.01884100840148,0.6552950045599675,0.867981384632731,1.888110000003902,-0.09370976184180912,0.984094741733547,-0.011113189704883357,0.15050753084984875,83.01862195641355,0.651739069385688,0.8632706327277773
1.899497487437186,-0.5331796253704566,0.8319962832509152,0.05457703035181732,0.1432585756753722,83.51773130770252,0.9740721224566142,0.4703014993097275,1.8981000000039674,-0.48389186090698605,0.8616120910660304,0.046840451020817235,0.145874067691839,83.45650683384214,0.9501231628806536,0.5294090018571849,1.8981000000039674,-0.483678116613935,0.861743809135615,0.046779117857368026,0.14582455574327627,83.45628778185346,0.944885335892524,0.5264899827219618
1.9095477386934674,-0.8269838917769775,0.5409307147025815,0.10447509480341374,0.11214525936772989,83.95803676435702,1.081210072242455,0.03138119949233391,1.9080900000040328,-0.7924260914966393,0.5903461434541314,0.0981538976402197,0.11797513637299703,83.89417265928314,1.0833154009060626,0.09819644103093118,1.9080900000040328,-0.7922806705999625,0.5905581581216389,0.09810000397212608,0.11793553362036326,83.89395360729563,1.0772489230257443,0.09764608403723186
1.9195979899497488,-0.9765771189478162,0.15307134518474302,0.13744339326014204,0.06305242009735958,84.39834222101153,0.9987933283572341,-0.415225104285846,1.9180800000040983,-0.964742523017888,0.21507791218787592,0.13387487853332167,0.07135035296109381,84.33183848472389,1.029244387358816,-0.3522497403366114,1.9180800000040983,-0.9646933517268544,0.21533605635843164,0.13383218680188647,0.0713166582351628,84.3316194327355,1.0233900851621087,-0.3502466751830587
1.92964824120603,-0.953157250886517,-0.26411773095472574,0.14735511335473336,0.004421520787963808,84.83864767766602,0.7385607588040676,-0.7902708431638324,1.9280700000041637,-0.9685400968510441,-0.1999574768824665,0.14749362027539287,0.013882370425333688,84.76950431016536,0.7945000224872681,-0.7432394711366954,1.9280700000041637,-0.9685989180129144,-0.19969654427186012,0.14746397230151237,0.013849299734909306,84.76928525817614,0.7899101874429643,-0.7389464768545376
1.9396984924623115,-0.7582935044291914,-0.6361597772239769,0.1320719810293694,-0.05337312816291488,85.27895313432052,0.34452064298147667,-1.0253319104366874,1.9380600000042292,-0.800590021488229,-0.5818221490944124,0.13625514077998072,-0.04442005096421961,85.20717013560653,0.4178915121261942,-1.0045971439337915,1.9380600000042292,-0.8007496356635899,-0.5816035471147935,0.13623804711932982,-0.044458176809553135,85.206951083616,0.4154395581130963,-0.9987041470994571
1.949748743718593,-0.42474069835823597,-0.894871387673891,0.09397803786227918,-0.09984321249038819,85.71925859097504,-0.1138902755556912,-1.0756528274187573,1.9480500000042946,-0.4883634933573674,-0.8616637006086953,0.10178944495355341,-0.09314329984043224,85.64483596104886,-0.0353548227537296,-1.087572783065975,1.9480500000042946,-0.4885982993570653,-0.8615262308546083,0.10178207410956294,-0.0931915489987763,85.64461690905823,-0.035144792606751254,-1.0810942805455304
1.9597989949748744,-0.011538747506164158,-0.9911286122173928,0.0397040968023249,-0.12631118733987368,86.15956404762956,-0.5536565312437539,-0.9292278759331608,1.95804000000436,-0.08614785204987194,-0.9873538174561133,0.04997295463918166,-0.1233437900612093,86.08250178649004,-0.4844749739491939,-0.9744570604707254,1.95804000000436,-0.08641778991939271,-0.9873226169324775,0.04997054956231866,-0.12340567189352392,86.08228273449778,-0.4815452429822416,-0.9685629452098048
1.9698492462311559,0.4060125677995083,-0.9046747282704786,-0.020951817769388627,-0.12758703754624626,86.59986950428409,-0.8931130576153664,-0.6102041185677559,1.9680300000044255,0.33394545260063424,-0.9336368199566201,-0.009996950373974843,-0.1292392513591265,86.5201676119307,-0.8474065921651037,-0.6829384606294772,1.9680300000044255,0.3336880815583541,-0.9337181743597341,-0.010000278617465962,-0.12931600644855817,86.51994855993836,-0.8422032511999885,-0.6787441959509511
1.979899497487437,0.7499012010405137,-0.64894915352982,-0.0767498231568449,-0.10306623819855919,87.04017496093859,-1.0673098025389411,-0.17564106981115984,1.978020000004491,0.6946944372748514,-0.7077564971459459,-0.06718632939309845,-0.10939093522664645,86.95783343737187,-1.0559263933193843,-0.2640926306029338,1.978020000004491,0.694496379208393,-0.7079359198592825,-0.06719655552635685,-0.10948121101274268,86.95761438537835,-1.0493437510965102,-0.2624455979815454
1.9899497487437185,0.9540879731790051,-0.2697351621630845,-0.11708674763168858,-0.05700680009569889,87.4804804175931,-1.0409068911191202,0.2941306580770713,1.9880100000045564,0.928019047645489,-0.34924837868008707,-0.11090698004643014,-0.0671256953295147,87.3954992628137,-1.0688890112063787,0.20597726573925823,1.9880100000045564,0.9279172554122938,-0.34949251732588077,-0.11092904789152931,-0.06722569282063114,87.39528021081887,-1.0621244652315571,0.2046744249244188
2.0,0.9775650205852481,0.16246057500543962,-0.1340474643669719,0.002114094117351285,87.92078587424763,-0.8159787940678204,0.7100553553292517,1.9980000000046219,0.9881511139460866,0.07638939671812166,-0.13274232699913116,-0.01007525180852769,87.83316508825409,-0.880946343899523,0.6396179212217007,1.9980000000046219,0.9881653344154093,0.07612716067076117,-0.13277917083627525,-0.010179344768786288,87.83294603625919,-0.8752869855898587,0.635509789629416


==> bar_plot_data.csv <==
Method,TimeN,ErrorN,Time,Error
Direct Euler,1.0,0.01889831972214469,0.824897640931762,0.05826502501331162
Omelyan,1.7418379418038126,0.2928766666180153,1.2317782094633314,0.030695781330393523
Velocity Verlet,0.9716795328093064,0.047909575668675514,0.7637010897918357,0.025018097129532332
Buss,0.0,0.0,1.8808185868129341,0.13546363971860714
Fincham LeapFrog,1.1061955533994414,0.15945347150770608,0.6968598154668283,0.03885278383958818
Johnson,2.763917462266236,0.11361994137522263,2.607415748788213,0.16588269611404619
MercuryDPM,1.9598387307338385,0.11762261299518967,1.2194868637799356,0.11640244619922989
SPIRAL,0.0,0.0,1.335396119224087,0.04426661483177273

==> qw_error_time.csv <==
Rkt4_Time,Rkt4_Error_w,Rkt4_Error_q,Euler_Time,Euler_Error_w,Euler_Error_q,Verlet_Time,Verlet_Error_w,Verlet_Error_q,Buss_Time,Buss_Error_w,Buss_Error_q,Johnson_Time,Johnson_Error_w,Johnson_Error_q,Fincham_Time,Fincham_Error_w,Fincham_Error_q,Omelyan_Time,Omelyan_Error_w,Omelyan_Error_q,Mercury_Time,Mercury_Error_w,Mercury_Error_q,SPIRAL_L_Time,SPIRAL_L_Error_w,SPIRAL_L_Error_q,SPIRAL_Time,SPIRAL_Error_w,SPIRAL_Error_q,SPIRAL_L_Time2,SPIRAL_L_Error_w2,SPIRAL_L_Error_q2,Rkt_Time,Rkt_Error_w,Rkt_Error_q
0.09998999999999393,4.788833010424734e-14,2.985389751536137e-14,0.09998999999999393,2.709645523640341e-6,1.031080867404232e-5,0.09998999999999393,1.3548226082447823e-6,1.7797285533941987e-7,0.09998999999999393,2.69214853681406e-6,3.5276347120344867e-7,0.09998999999999393,2.6921407933408487e-6,1.0608236769515766e-5,0.09998999999999393,3.087236429665897e-6,4.2021197463362854e-7,0.09998999999999393,6.682893640542737e-11,4.8548194855731095e-11,0.09998999999999393,2.6544501018630206e-6,8.559168708396603e-7,0.09998999999999393,5.647696158753416e-14,2.93728902132507e-11,0.09998999999999393,7.019566952897518e-14,2.344337470555346e-11,0.09998999999999393,1.6810885515813026e-11,2.923577673391458e-11,0.0,1.1232595164407832e-31,0.0
0.19998000000005922,6.744651363992706e-13,3.5029817046368047e-13,0.19998000000005922,2.7899868007324094e-6,1.9821250840335078e-5,0.19998000000005922,1.3949754555859035e-6,5.829708791440905e-7,0.19998000000005922,3.0645667805499713e-6,1.1484733032158667e-6,0.19998000000005922,3.064560552512219e-6,2.0823188295895735e-5,0.19998000000005922,3.937353069592126e-6,1.3619783573021428e-6,0.19998000000005922,5.45088745443023e-11,1.133905179407527e-10,0.19998000000005922,3.992940795578598e-6,3.6474658963455185e-6,0.19998000000005922,6.718545061665509e-13,4.742280861109415e-11,0.19998000000005922,6.726841825532739e-13,4.1235293636235456e-11,0.19998000000005922,3.49100461713431e-11,4.905243307966837e-11,0.10050251256281408,3.354051234036674e-30,0.0
0.2999700000001592,9.692651988874197e-13,1.381903804846233e-12,0.2999700000001592,4.182636535714093e-6,2.9147832252565797e-5,0.2999700000001592,2.0913131950034655e-6,1.1194374114500567e-6,0.2999700000001592,2.5519632049358852e-6,2.333364686988803e-6,0.2999700000001592,2.551995990098499e-6,3.076629848818388e-5,0.2999700000001592,4.950005597244409e-6,3.006823594615868e-6,0.2999700000001592,7.77403387852417e-11,2.962422922501809e-10,0.2999700000001592,1.1919234166904041e-5,1.2646033688436295e-5,0.2999700000001592,1.003255678215071e-12,6.615986877865962e-11,0.2999700000001592,9.943209795470602e-13,9.774343193305505e-11,0.2999700000001592,5.846291220863083e-11,8.21250887107284e-11,0.20100502512562815,1.4151584874249273e-29,0.0
0.3999600000002592,8.656298056776094e-13,2.823241089874176e-12,0.3999600000002592,4.403857064125837e-6,3.84859060314421e-5,0.3999600000002592,2.2019536403417687e-6,2.812630049653842e-6,0.3999600000002592,3.4595618546800148e-6,3.421644891988048e-6,0.3999600000002592,3.4596235837842292e-6,4.122410433065443e-5,0.3999600000002592,5.197918607036885e-6,5.291130302256452e-6,0.3999600000002592,7.592712420926317e-11,7.28491681038342e-10,0.3999600000002592,3.670729120758491e-5,4.48284658783422e-5,0.3999600000002592,8.740620643636946e-13,8.368884157851392e-11,0.3999600000002592,8.791299013379867e-13,1.9992008793707709e-10,0.3999600000002592,7.69172895401666e-11,1.5090173696802195e-10,0.3015075376884422,2.3610404610118304e-29,0.0
0.4999500000003592,3.021826170641038e-13,4.095212162475649e-12,0.4999500000003592,6.479942766890354e-6,5.029561119945e-5,0.4999500000003592,3.239804102571683e-6,4.868146979218971e-6,0.4999500000003592,3.078304072820344e-6,4.930068682165324e-6,0.4999500000003592,3.0784437286056593e-6,5.050139415265435e-5,0.4999500000003592,8.972876265903442e-6,7.001498164394415e-6,0.4999500000003592,1.429029175935473e-10,1.4181090558745237e-9,0.4999500000003592,7.016026511096002e-5,0.00010701393436211628,0.4999500000003592,2.6254655928204443e-13,8.04186314010433e-11,0.4999500000003592,2.819655346215532e-13,3.661097875704385e-10,0.4999500000003592,1.339084338734308e-10,2.387197279883504e-10,0.4020100502512563,8.098289468844186e-29,0.0
0.5999399999999044,1.4220012372913678e-12,2.157201454406392e-12,0.5999399999999044,9.888309620998659e-6,6.881545956445252e-5,0.5999399999999044,4.943847611419567e-6,5.148720126623725e-6,0.5999399999999044,2.7852149404810525e-6,4.642935452494724e-6,0.5999399999999044,2.7853563182266772e-6,6.456183936730299e-5,0.5999399999999044,1.0603165430977297e-5,8.165313495252199e-6,0.5999399999999044,2.1632110935685295e-10,2.9209295842311607e-9,0.5999399999999044,0.0001368878492936461,0.00019382999428760607,0.5999399999999044,1.4210782845364821e-12,7.275000128171997e-11,0.5999399999999044,1.4454762296628343e-12,5.05065902161522e-10,0.5999399999999044,2.0475028197754289e-10,3.0846024928092664e-10,0.5025125628140703,1.1867873630394435e-28,0.0
0.6999299999994494,2.733044812819511e-12,1.166514959545527e-11,0.6999299999994494,1.327334228712188e-5,8.302924579212872e-5,0.6999299999994494,6.63608578193288e-6,6.277440478464255e-6,0.6999299999994494,3.077937042894273e-6,1.9434969662014815e-6,0.6999299999994494,3.078221371362073e-6,7.73067909808719e-5,0.6999299999994494,1.1908517051579756e-5,1.2711249609204827e-5,0.6999299999994494,3.0764090218738004e-10,5.736981526225925e-9,0.6999299999994494,0.00013256630441791642,0.00046750616229902954,0.6999299999994494,2.6703030484731346e-12,9.78007848463305e-11,0.6999299999994494,2.732292837269249e-12,4.895017764280552e-10,0.6999299999994494,2.9670236942632024e-10,3.468973869880263e-10,0.6030150753768844,2.431466293400846e-28,0.0
0.7999199999989943,3.0895330156681258e-12,2.283069208286177e-11,0.7999199999989943,1.622652090867581e-5,9.536047862539521e-5,0.7999199999989943,8.112154850389845e-6,4.801512491697145e-6,0.7999199999989943,2.922737076932138e-6,1.9871773469183637e-6,0.7999199999989943,2.9231455493859658e-6,8.562512023406785e-5,0.7999199999989943,1.5448805028985336e-5,1.880522889729741e-5,0.7999199999989943,4.185881750034674e-10,9.506421721097287e-9,0.7999199999989943,6.389000571693041e-5,0.0005022786325648363,0.7999199999989943,3.0233024775753938e-12,1.438460826094547e-10,0.7999199999989943,3.085716359565627e-12,4.1185584612709217e-10,0.7999199999989943,4.09508529292047e-10,3.0854743370998716e-10,0.7035175879396985,3.8807165394900887e-28,0.0
0.8999099999985393,3.1496832678730694e-12,3.495536003847479e-11,0.8999099999985393,1.602345995091885e-5,9.57387803569721e-5,0.8999099999985393,8.011126251493921e-6,7.865893714964759e-6,0.8999099999985393,2.999756371029292e-6,4.712023216894118e-6,0.8999099999985393,3.0004802028769805e-6,9.442927383181874e-5,0.8999099999985393,2.2515649449844784e-5,2.4597188649522204e-5,0.8999099999985393,4.772732904392445e-10,1.4543805669552357e-8,0.8999099999985393,0.0001566665082929941,0.0004938860635047163,0.8999099999985393,3.0757474460391553e-12,1.331443773171336e-10,0.8999099999985393,3.2075060988940564e-12,6.619751806521026e-10,0.8999099999985393,4.7140914922027e-10,4.621321880534668e-10,0.8040201005025126,6.8480122122470585e-28,0.0
0.9998999999980842,3.5519585474268747e-12,4.96969645220443e-11,0.9998999999980842,2.6910510605636208e-5,0.0001239953499554925,0.9998999999980842,1.3452765952914451e-5,1.600483013724517e-5,0.9998999999980842,3.6545891347027293e-6,3.904704286025308e-6,0.9998999999980842,3.655722547012296e-6,0.00010735203100913998,0.9998999999980842,3.0346629740120836e-5,3.4822938995257315e-5,0.9998999999980842,7.413081572208018e-10,2.2329125732443615e-8,0.9998999999980842,0.00017162669888908658,0.0010327179933798866,0.9998999999980842,3.4416404974324416e-12,1.600254881803772e-10,0.9998999999980842,3.6259771996684636e-12,9.566647841145147e-10,0.9998999999980842,7.322131740920311e-10,7.246058307778953e-10,0.9045226130653267,1.3320454161470131e-27,0.0
1.0998899999987382,1.8041206533456626e-12,3.745145189757824e-11,1.0998899999987382,2.8803500500833302e-5,0.00014207615995877676,1.0998899999987382,1.4397064238537229e-5,1.1713851455358364e-5,1.0998899999987382,2.9478196311375985e-6,2.0488583637184286e-6,1.0998899999987382,2.948953621171836e-6,0.00011841804994846786,1.0998899999987382,2.7960825439981795e-5,3.8748489700418646e-5,1.0998899999987382,9.479869778411535e-10,3.31411442174799e-8,1.0998899999987382,7.421986448839915e-5,0.0011791182894195337,1.0998899999987382,1.6180868719328703e-12,1.864801856863904e-10,1.0998899999987382,1.7934480233380072e-12,6.776654534577723e-10,1.0998899999987382,9.413249964317155e-10,6.122724863689627e-10,1.0050251256281406,1.0677862573617072e-27,0.0
1.1998799999993932,7.052500630326819e-13,2.1648462114779377e-11,1.1998799999993932,3.967012507474462e-5,0.0001424148864966996,1.1998799999993932,1.9828195364220793e-5,2.0332460255574986e-5,1.1998799999993932,3.6903371390831716e-6,5.776966655841343e-6,1.1998799999993932,3.6922887311751076e-6,0.00012960853586293285,1.1998799999993932,4.276679455973684e-5,4.86068763699386e-5,1.1998799999993932,1.322417276175713e-9,4.587300994648589e-8,1.1998799999993932,0.0002803653259364221,0.0014314817073290786,1.1998799999993932,7.330740449596648e-13,1.9912957382227186e-10,1.1998799999993932,6.383535825704486e-13,1.1475232324899397e-9,1.1998799999993932,1.3146569727744184e-9,1.0406605487093546e-9,1.1055276381909547,1.236018953113764e-27,0.0
1.2998700000000483,8.909369357338022e-13,2.6972261664824776e-12,1.2998700000000483,4.253397779481195e-5,0.0001858573557855071,1.2998700000000483,2.1258538088972345e-5,2.5201397686457832e-5,1.2998700000000483,3.4888033693038563e-6,7.111513757378837e-7,1.2998700000000483,3.491197393475396e-6,0.00014213581577134386,1.2998700000000483,4.828121743734695e-5,6.249650283739946e-5,1.2998700000000483,1.482425050234407e-9,6.536055739291221e-8,1.2998700000000483,0.0001895812203739718,0.0019944081752014645,1.2998700000000483,1.0368411417474413e-12,2.616460104963645e-10,1.2998700000000483,8.810514884126689e-13,1.1195317114827712e-9,1.2998700000000483,1.4756455924742905e-9,1.5604621576761257e-9,1.2060301507537687,1.8007736237801122e-27,0.0
1.3998600000007033,1.905594686769648e-12,2.0038857398171894e-11,1.3998600000007033,4.525845477222902e-5,0.0001733438506329671,1.3998600000007033,2.261836547903217e-5,2.4750841723335843e-5,1.3998600000007033,3.2376879996830467e-6,5.131174060313045e-6,1.3998600000007033,3.2404787247985823e-6,0.0001488296434157055,1.3998600000007033,5.2147404688964117e-5,7.300525577104337e-5,1.3998600000007033,1.6773144608054354e-9,8.477539589198057e-8,1.3998600000007033,0.0002658870941119807,0.002131459666932163,1.3998600000007033,2.0130495349189254e-12,2.544933598504908e-10,1.3998600000007033,1.7870464128312108e-12,1.1326748030981676e-9,1.3998600000007033,1.6714595217555588e-9,1.5193055530168034e-9,1.306532663316583,1.0950512623984084e-27,0.0
1.4998500000013584,2.9777305009960603e-12,4.757040625054237e-11,1.4998500000013584,5.38502092665337e-5,0.00021932219780295672,1.4998500000013584,2.6908631588037526e-5,3.309452357425466e-5,1.4998500000013584,3.3271237725439266e-6,9.970069982595674e-7,1.4998500000013584,3.330628828492091e-6,0.00016413074128323154,1.4998500000013584,6.062740499754604e-5,8.530440953720175e-5,1.4998500000013584,2.1569444920340708e-9,1.1497681702022538e-7,1.4998500000013584,0.00020716325665028935,0.003104755729331223,1.4998500000013584,2.9617225095346325e-12,3.304818597958187e-10,1.4998500000013584,2.669190322946914e-12,1.2479230584434832e-9,1.4998500000013584,2.151318296948048e-9,2.2635759000160813e-9,1.407035175879397,2.2117948073035475e-27,0.0
1.5998400000020134,4.063209970484918e-12,7.562010181171299e-11,1.5998400000020134,6.856409526849576e-5,0.00021620156225111262,1.5998400000020134,3.42547838538357e-5,4.236147179121016e-5,1.5998400000020134,3.650495280444041e-6,6.4573231063150985e-6,1.5998400000020134,3.655100480169103e-6,0.00016875192954748873,1.5998400000020134,7.402888600585986e-5,0.00011039537428067125,1.5998400000020134,2.9883966987693946e-9,1.438423018485072e-7,1.5998400000020134,0.0003430890064536737,0.0034320780415062068,1.5998400000020134,4.168252534639278e-12,4.058940196029522e-10,1.5998400000020134,3.904152473031408e-12,1.6602661721640503e-9,1.5998400000020134,2.982541242457075e-9,2.8477174830710376e-9,1.5075376884422111,3.631485591716843e-27,0.0
1.6998300000026685,5.02288210745371e-12,1.1042303524204198e-10,1.6998300000026685,7.769925524841377e-5,0.000260663431558647,1.6998300000026685,3.880967667291197e-5,3.754420882317701e-5,1.6998300000026685,3.5762233888675984e-6,1.5078222710083282e-6,1.6998300000026685,3.5815426906646553e-6,0.00018466210988737629,1.6998300000026685,8.07500404969472e-5,0.00011292445273124196,1.6998300000026685,3.684557301975838e-9,1.862288255659847e-7,1.6998300000026685,0.0001006770007116679,0.004360008423181586,1.6998300000026685,5.312569635856667e-12,4.043219350447992e-10,1.6998300000026685,5.0598658626929984e-12,1.1914140755389388e-9,1.6998300000026685,3.679173224361745e-9,2.691536713167553e-9,1.6080402010050252,1.1223680158790165e-26,0.0
1.7998200000033235,5.646879494618755e-12,1.486188978347731e-10,1.7998200000033235,7.331291778481629e-5,0.0002483129843534222,1.7998200000033235,3.661711399546542e-5,5.0311824243956745e-5,1.7998200000033235,3.1373725255347382e-6,4.548271211615635e-6,1.7998200000033235,3.1430609891483145e-6,0.000195476729892335,1.7998200000033235,8.093589527437029e-5,0.0001352353814779806,1.7998200000033235,3.5255261205958012e-9,2.3423264203616302e-7,1.7998200000033235,0.0004998689216110014,0.005121535968969408,1.7998200000033235,5.4630845902480705e-12,4.376019696903022e-10,1.7998200000033235,5.2123101368565004e-12,1.641734233682738e-9,1.7998200000033235,3.521078463944228e-9,3.4976211811327577e-9,1.7085427135678393,1.7544280250453795e-26,0.0
1.8998100000039786,6.727410754039678e-12,1.870033122742834e-10,1.8998100000039786,9.53443301488615e-5,0.00029331336391051144,1.8998100000039786,4.760370480981398e-5,5.080346457237634e-5,1.8998100000039786,3.513535146578589e-6,3.363960681967169e-6,1.8998100000039786,3.520824253577579e-6,0.00020497801061544545,1.8998100000039786,9.862320808709075e-5,0.00014364756546732816,1.8998100000039786,5.043307729588248e-9,2.872696677924176e-7,1.8998100000039786,0.00027768281446109217,0.005640411324423826,1.8998100000039786,7.199613502911854e-12,5.242163843694262e-10,1.8998100000039786,6.94987909948358e-12,1.4862024864994122e-9,1.8998100000039786,5.038593071610287e-9,3.2680358516516226e-9,1.8090452261306533,1.6758291291965853e-26,0.0
1.9998000000046336,7.792334168565004e-12,2.355513280169537e-10,1.9998000000046336,0.00011024414887786282,0.0003465873092139551,1.9998000000046336,5.5034057227635556e-5,6.334248602983468e-5,1.9998000000046336,3.725672663704174e-6,8.492745974253096e-7,1.9998000000046336,3.7347838197779134e-6,0.0002183514126346189,1.9998000000046336,0.00011562947151900276,0.000187767364787213,1.9998000000046336,6.0340243400331204e-9,3.602349171015708e-7,1.9998000000046336,0.00021929600081188667,0.006671056817744442,1.9998000000046336,7.893382723597764e-12,6.37407005637066e-10,1.9998000000046336,7.655174179135222e-12,1.6498664631444818e-9,1.9998000000046336,6.029249799286768e-9,5.602711814008052e-9,1.9095477386934674,2.400546287618424e-26,0.0
2.0997900000052887,8.473354597362538e-12,2.8134485699628724e-10,2.0997900000052887,0.00011639858702408899,0.00033011499380768865,2.0997900000052887,5.809382138917011e-5,8.064986875634181e-5,2.0997900000052887,3.5896321676899945e-6,4.692854259521824e-6,2.0997900000052887,3.5998340818118193e-6,0.00022776724888361934,2.0997900000052887,0.00012276306742918142,0.00021917445779286144,2.0997900000052887,6.639721993990586e-9,4.3300117370223266e-7,2.0997900000052887,0.0005991925971903167,0.00841387858218383,2.0997900000052887,8.261345611908553e-12,6.644591323623748e-10,2.0997900000052887,8.045483046827991e-12,2.1803583170996195e-9,2.0997900000052887,6.635309022335702e-9,6.938391567735353e-9,2.0100502512562812,5.189406048438447e-26,0.0
2.1997800000059438,9.271313963541863e-12,3.2787135033381576e-10,2.1997800000059438,0.00012842995242071207,0.0003461175608072384,2.1997800000059438,6.408068251720787e-5,8.607287412355561e-5,2.1997800000059438,3.602703259097219e-6,6.388736539112421e-6,2.1997800000059438,3.6144642188128127e-6,0.00023542426653262063,2.1997800000059438,0.00013471739651811217,0.00025018172370318487,2.1997800000059438,7.677158070369013e-9,5.145302941740703e-7,2.1997800000059438,0.0005068030576448442,0.008853018794063418,2.1997800000059438,9.029664844894428e-12,7.381097509082906e-10,2.1997800000059438,8.82430806357487e-12,2.24564405526747e-9,2.1997800000059438,7.672906098442518e-9,7.320406589774959e-9,2.1105527638190953,1.9326058190363535e-26,0.0
2.299770000006599,1.0260705182769158e-11,3.845537133062629e-10,2.299770000006599,0.00014676047274039954,0.00043753334058784296,2.299770000006599,7.320117759701562e-5,9.325614488247085e-5,2.299770000006599,3.7385402018400906e-6,3.5870440832221023e-6,2.299770000006599,3.752421146355582e-6,0.0002491675927960353,2.299770000006599,0.00015208276025060322,0.00024373662137285352,2.299770000006599,9.227477547573834e-9,6.201203202172633e-7,2.299770000006599,0.0002773267226889866,0.009394341300938146,2.299770000006599,1.0369677676178123e-11,9.107520628592801e-10,2.299770000006599,1.0128932400055217e-11,2.090007419037866e-9,2.299770000006599,9.223207998931578e-9,7.258974052396736e-9,2.2110552763819094,1.413176658208085e-26,0.0
2.399760000007254,1.0557336750222346e-11,4.4298618345828066e-10,2.399760000007254,0.00014901982679515807,0.0004396180685145688,2.399760000007254,7.429636373765596e-5,8.749633675416746e-5,2.399760000007254,3.444456235800722e-6,1.7365742810791334e-6,2.399760000007254,3.4588759066488786e-6,0.0002610919378478296,2.399760000007254,0.00015295543203373445,0.00026366295176745793,2.399760000007254,9.879818551016053e-9,7.349497914842338e-7,2.399760000007254,8.700559895257123e-5,0.01253191668188115,2.399760000007254,1.164312887207888e-11,8.89169381905665e-10,2.399760000007254,1.1334392671066769e-11,1.7514814922750032e-9,2.399760000007254,9.876040056201852e-9,7.365393438086816e-9,2.3115577889447234,2.492915231087372e-26,0.0
2.499750000007909,1.1030811539578009e-11,5.096288227285742e-10,2.499750000007909,0.00015143812720055485,0.0004726365971476015,2.499750000007909,7.548960207743911e-5,0.00010869687778893873,2.499750000007909,3.2950472173334327e-6,1.049618861733912e-6,2.499750000007909,3.3108695687327505e-6,0.00027365378039637567,2.499750000007909,0.00015811983838976773,0.00030667176514931154,2.499750000007909,1.0215982973377776e-8,8.733121027200333e-7,2.499750000007909,0.0003752517018391358,0.014095992665434256,2.499750000007909,1.0692647402495131e-11,9.921502840657854e-10,2.499750000007909,1.0388068501405582e-11,2.169494505673011e-9,2.499750000007909,1.021244583308805e-8,1.0341397276901712e-8,2.4120603015075375,2.1099972173124353e-26,0.0
2.599740000008564,1.1991701412820977e-11,5.743589390710715e-10,2.599740000008564,0.0001760406717281653,0.0004640088082184631,2.599740000008564,8.770136267756933e-5,0.0001092688648831411,2.599740000008564,3.4665167470773494e-6,2.192291114320424e-6,2.599740000008564,3.4849932156478783e-6,0.00028557133121977495,2.599740000008564,0.00018003167213660756,0.00035106442053825255,2.599740000008564,1.259658713528513e-8,1.0198815984612365e-6,2.599740000008564,0.0006210337331357303,0.016216528131212264,2.599740000008564,1.3408929423074274e-11,9.693905707362966e-10,2.599740000008564,1.3046717664438003e-11,2.118129688244641e-9,2.599740000008564,1.259301142429346e-8,1.0541271595043706e-8,2.512562814070352,3.311323907589568e-26,0.0
2.699730000009219,1.3271313400366417e-11,6.389733593899795e-10,2.699730000009219,0.00020271157246275526,0.0004922443234831791,2.699730000009219,0.00010095614364548499,0.00012883096838487785,2.699730000009219,3.7332059836004e-6,3.7954592407753497e-6,2.699730000009219,3.7556395753586513e-6,0.00029271834607912556,2.699730000009219,0.00020740588450835612,0.0004317780489241598,2.699730000009219,1.48995049719369e-8,1.1771453608441125e-6,2.699730000009219,0.0007671797735799697,0.016397473300952235,2.699730000009219,1.3282699504407193e-11,1.0559047675675488e-9,2.699730000009219,1.2892898132266355e-11,2.490557328382347e-9,2.699730000009219,1.4895794333797338e-8,1.401084490776645e-8,2.613065326633166,1.1652772707614778e-25,0.0
2.799720000009874,1.3593429230643638e-11,7.116685466768134e-10,2.799720000009874,0.00020694970993510983,0.0005320431630297148,2.799720000009874,0.00010302595067813783,0.00015209325350995262,2.799720000009874,3.554887713473069e-6,4.657005996587901e-6,2.799720000009874,3.5787881821694753e-6,0.0003045236580383314,2.799720000009874,0.00021189486513907438,0.00045850252620909806,2.799720000009874,1.568570443010763e-8,1.3629661395318232e-6,2.799720000009874,0.0009336035163219068,0.020092215144203156,2.799720000009874,1.2602531794712846e-11,1.166355187367433e-9,2.799720000009874,1.2163853463910675e-11,2.8758279634715075e-9,2.799720000009874,1.5682309131964584e-8,1.591902466913176e-8,2.71356783919598,1.3269253054111843e-25,0.0
2.899710000010529,1.419330955655986e-11,7.867231203079168e-10,2.899710000010529,0.0002202375701228713,0.0005629825107107153,2.899710000010529,0.00010958824768880802,0.00016293751567122376,2.899710000010529,3.5219082360657267e-6,4.632172605024535e-6,2.899710000010529,3.548226585236012e-6,0.00031553387291247137,2.899710000010529,0.00022471230308477048,0.0005001830937026015,2.899710000010529,1.7267327920040365e-8,1.5676195670682547e-6,2.899710000010529,0.000991184605273304,0.022132561285495598,2.899710000010529,1.3225196822906863e-11,1.2424505224752909e-9,2.899710000010529,1.2867293905865005e-11,2.9414226792880807e-9,2.899710000010529,1.7264052524964665e-8,1.7276068655051292e-8,2.814070351758794,9.619538960078424e-26,0.0
2.999700000011184,1.4348496297559669e-11,8.610419682200907e-10,2.999700000011184,0.00024869061484426223,0.0005883045391735011,2.999700000011184,0.00012367498008274702,0.00016912688310162917,2.999700000011184,3.6970459650767527e-6,4.2038838229963035e-6,2.999700000011184,3.7275726583477615e-6,0.0003254443798452206,2.999700000011184,0.0002520439972573683,0.0005788256300676077,2.999700000011184,2.0219187733584167e-8,1.7921361212373041e-6,2.999700000011184,0.0009696449255813472,0.02162500966742659,2.999700000011184,1.3865089292468561e-11,1.3031558780196369e-9,2.999700000011184,1.3409192503315792e-11,2.9769554968884404e-9,2.999700000011184,2.021580503525934e-8,1.9934470820666667e-8,2.9145728643216082,6.649587969188529e-26,0.0
3.0996900000118393,1.3673935912205524e-11,9.379043183337326e-10,3.0996900000118393,0.00026190715783249075,0.000629580296539203,3.0996900000118393,0.00013016033251741347,0.0001690935977923873,3.0996900000118393,3.617567962465348e-6,2.3941744110741017e-6,3.0996900000118393,3.6504078443845634e-6,0.00034061294493242523,3.0996900000118393,0.0002643770332676996,0.0005744882594844916,3.0996900000118393,2.2114825773183646e-8,2.0546598884270268e-6,3.0996900000118393,0.0007060794246716003,0.026192457400434372,3.0996900000118393,1.5627216557673376e-11,1.40334124316885e-9,3.0996900000118393,1.5158462275546683e-11,2.6311708575589973e-9,3.0996900000118393,2.211151241234399e-8,1.8244448733728237e-8,3.0150753768844223,7.001567786558931e-26,0.0
3.1996800000124943,1.1174934854239397e-11,1.0058171788232808e-9,3.1996800000124943,0.00022133015958513604,0.000701783004660472,3.1996800000124943,0.00010996022227764832,0.00018877016226545975,3.1996800000124943,2.9064984792932205e-6,1.3986637964097672e-6,3.1996800000124943,2.935821368319637e-6,0.00035049987866444355,3.1996800000124943,0.00022476831518498025,0.0005817340439301076,3.1996800000124943,1.8970311961460432e-8,2.3316118525583646e-6,3.1996800000124943,0.0007488338184623329,0.027472401849565446,3.1996800000124943,1.5338749678184007e-11,1.5841790898953983e-9,3.1996800000124943,1.4941011121967585e-11,2.747957528938902e-9,3.1996800000124943,1.8967710882566315e-8,1.9956072165190142e-8,3.1155778894472363,1.797935550805765e-25,0.0
3.2996700000131494,1.2903432714943777e-11,1.0618263166417195e-9,3.2996700000131494,0.000302954931125878,0.000781229717920417,3.2996700000131494,0.00015037623862991352,0.0002037488139215869,3.2996700000131494,3.6841716217533398e-6,1.3655317037407009e-6,3.2996700000131494,3.7246108468766385e-6,0.000360001054525956,3.2996700000131494,0.00030372975620387863,0.0006209734293318858,3.2996700000131494,2.7110137008725435e-8,2.61676543542973e-6,3.2996700000131494,0.00028175210748621103,0.029788412311498987,3.2996700000131494,1.4636174601133482e-11,1.7855855029887889e-9,3.2996700000131494,1.4175788977569974e-11,2.728458073564768e-9,3.2996700000131494,2.7106948711450894e-8,2.114025045604755e-8,3.2160804020100504,2.614965230652901e-25,0.0
3.3996600000138044,1.1956830335236565e-11,1.121593094503725e-9,3.3996600000138044,0.00030657897303084487,0.0008491839007599358,3.3996600000138044,0.0001520937229120255,0.000233517792766521,3.3996600000138044,3.5268031397256526e-6,3.4981749210046356e-6,3.3996600000138044,3.5693515359707397e-6,0.0003688997160933714,3.3996600000138044,0.0003064146629715081,0.0006804716974730025,3.3996600000138044,2.803792643093664e-8,2.9471431749545115e-6,3.3996600000138044,0.000406962985632398,0.03440357395573132,3.3996600000138044,1.3659272396158245e-11,1.9466024253924408e-9,3.3996600000138044,1.3257648403674092e-11,3.2358621438451826e-9,3.3996600000138044,2.8034909807023237e-8,2.4950600832423278e-8,3.3165829145728645,6.657835430860117e-25,0.0
3.4996500000144595,9.954286136346273e-12,1.1730127160252828e-9,3.4996500000144595,0.0002799819628416431,0.0007923640566573127,3.4996500000144595,0.0001388140429674069,0.0002287104862701587,3.4996500000144595,3.0442372796293076e-6,4.812442580912597e-6,3.4996500000144595,3.084436160171363e-6,0.0003790562836465055,3.4996500000144595,0.000279682500211113,0.0007576076484588503,3.4996500000144595,2.6208189818841877e-8,3.2952528399651036e-6,3.4996500000144595,0.0009686288134120364,0.03382422544925257,3.4996500000144595,1.5706398704933346e-11,1.7611885146875996e-9,3.4996500000144595,1.5228722493279934e-11,3.1156006154610397e-9,3.4996500000144595,2.620563945707067e-8,2.262514413106956e-8,3.4170854271356785,5.5373825140672095e-25,0.0
3.5996400000151145,9.458558615824817e-12,1.2331063096723492e-9,3.5996400000151145,0.00028244589954303575,0.000804603991142638,3.5996400000151145,0.00013993374273103278,0.0002477075770071429,3.5996400000151145,2.897444639074342e-6,4.540066931844104e-6,3.5996400000151145,2.9391348323388196e-6,0.00039280667711673344,3.5996400000151145,0.0002811376974496185,0.0008548468422776821,3.5996400000151145,2.7129519115524016e-8,3.7126362303639723e-6,3.5996400000151145,0.0012764761188872019,0.03791319915215207,3.5996400000151145,1.632690295621835e-11,1.7225882371092302e-9,3.5996400000151145,1.6431155358733122e-11,3.4237416970227633e-9,3.5996400000151145,2.7127486885735644e-8,2.6702623238060764e-8,3.5175879396984926,5.1762880772346695e-25,0.0
3.6996300000157696,1.1247176366935572e-11,1.286044531706504e-9,3.6996300000157696,0.0003334496599606359,0.000954448833228996,3.6996300000157696,0.00016505828109970714,0.00028212212578081853,3.6996300000157696,3.2204561154812723e-6,1.0997552413738858e-6,3.6996300000157696,3.2707212870759345e-6,0.0004051042523530222,3.6996300000157696,0.0003294591266523737,0.0008528040641703889,3.6996300000157696,3.2961109068031924e-8,4.159288591885791e-6,3.6996300000157696,0.0008989764863293142,0.043197066088935095,3.6996300000157696,1.7613682903963802e-11,2.062672871622923e-9,3.6996300000157696,1.7778511016792263e-11,3.5572176030604685e-9,3.6996300000157696,3.2958844694635535e-8,3.235509521270387e-8,3.6180904522613067,9.965193226536097e-25,0.0
3.7996200000164246,1.3460261319548273e-11,1.321267986962447e-9,3.7996200000164246,0.0004044456156102311,0.001113016555789334,3.7996200000164246,0.00020000366678814114,0.0003369515644500885,3.7996200000164246,3.676180086554182e-6,3.7405298192803267e-6,3.7996200000164246,3.738222220844774e-6,0.00041241673923491913,3.7996200000164246,0.0003972444727317687,0.0008822526794906327,3.7996200000164246,4.1180979739654197e-8,4.598874070595518e-6,3.7996200000164246,0.0006658515320759555,0.039640371715410815,3.7996200000164246,1.6923318260396774e-11,2.4001104826031857e-9,3.7996200000164246,1.7223635761203673e-11,4.156455304482067e-9,3.7996200000164246,4.117845121751261e-8,3.476445444872879e-8,3.7185929648241207,9.651754727759988e-25,0.0
3.8996100000170797,1.3163658983460634e-11,1.3633357946569613e-9,3.8996100000170797,0.00039368845814846936,0.0009463221153068122,3.8996100000170797,0.00019446886835615372,0.00029844282460703625,3.8996100000170797,3.3671878103290305e-6,4.901395057292941e-6,3.8996100000170797,3.428453481665114e-6,0.0004263762405139011,3.8996100000170797,0.00038762844250926404,0.001053577720093545,3.8996100000170797,4.1317786178709993e-8,5.1093299420189345e-6,3.8996100000170797,0.001501672910604221,0.0507658878377294,3.8996100000170797,1.9638978434012165e-11,1.937084951688952e-9,3.8996100000170797,1.9680432159424446e-11,3.800799373931617e-9,3.8996100000170797,4.13155583682966e-8,3.127682562549175e-8,3.819095477386935,7.354046841434217e-25,0.0
3.9996000000177347,1.4342053612080618e-11,1.403857565603298e-9,3.9996000000177347,0.00043167802854341894,0.0011859229412684526,3.9996000000177347,0.00021308869072474243,0.0003714772413893553,3.9996000000177347,3.524203436614443e-6,6.028559877204603e-7,3.9996000000177347,3.5938049926060734e-6,0.00043781196267897226,3.9996000000177347,0.0004200465367651523,0.0010531208267189735,3.9996000000177347,4.602105498716539e-8,5.679268645199736e-6,3.9996000000177347,0.0009337339537076519,0.0577963324538649,3.9996000000177347,2.2626663612981466e-11,2.426417304674656e-9,3.9996000000177347,2.2836621582494606e-11,4.424590397409526e-9,3.9996000000177347,4.601872205263344e-8,4.615503958999459e-8,3.919597989949749,5.447286471266605e-25,0.0
4.099590000013967,1.1078148503508144e-11,1.0234223524287509e-9,4.099590000013967,0.0003673444011791071,0.0011040112853174387,4.099590000013967,0.00018107620790156232,0.00034009701875056944,4.099590000013967,2.8160013123130883e-6,4.094885503331863e-6,4.099590000013967,2.8755671269151425e-6,0.0004453101077270384,4.099590000013967,0.0003617202145476167,0.0011143875173573383,4.099590000013967,4.0491483005413024e-8,6.202877240147795e-6,4.099590000013967,0.0013517406020820116,0.04894458816197726,4.099590000013967,2.3294776874810624e-11,1.870651998245299e-9,4.099590000013967,2.3329676566451922e-11,4.318873377864604e-9,4.099590000013967,4.048972545193938e-8,3.3911223173024366e-8,4.0201005025125625,1.0083421510508705e-24,0.0
4.199580000010181,1.0858921145211501e-11,6.371641028281185e-10,4.199580000010181,0.00046892649936095226,0.0011358857472255001,4.199580000010181,0.00023094145467613908,0.0003567844132495685,4.199580000010181,3.4268437516341837e-6,2.1780303484025767e-6,4.199580000010181,3.505078528842388e-6,0.000460752464418387,4.199580000010181,0.0004552741403042616,0.0012658338235004656,4.199580000010181,5.261580677087864e-8,6.889466150637682e-6,4.199580000010181,0.0011347267751619125,0.06426165366113203,4.199580000010181,2.2816640486066638e-11,1.5149373842412903e-9,4.199580000010181,2.3276941885692287e-11,4.808240319256526e-9,4.199580000010181,5.2613654283130066e-8,4.209512909588527e-8,4.1206030150753765,7.222985490640798e-25,0.0
4.299570000006396,9.188406953486494e-12,2.1631966213321003e-10,4.299570000006396,0.0005100070124548515,0.0012935193493910132,4.299570000006396,0.0002509057214193201,0.0004054066939621897,4.299570000006396,3.5460360474180815e-6,3.23670360806663e-6,4.299570000006396,3.633101341693906e-6,0.0004678278469051746,4.299570000006396,0.000491828778204534,0.0012282497315422895,4.299570000006396,5.8391024584955445e-8,7.501648377885886e-6,4.299570000006396,0.0013674709686947839,0.06208150392908807,4.299570000006396,2.848308856339585e-11,1.3111872289400786e-9,4.299570000006396,2.891364999729407e-11,5.7080177932163386e-9,4.299570000006396,5.838881746692609e-8,4.115037823054274e-8,4.221105527638191,5.975491904304752e-25,0.0
4.3995600000026105,1.0572980499307048e-11,2.2366355269024884e-10,4.3995600000026105,0.0005137540815586296,0.0012526602950022365,4.3995600000026105,0.0002524436226541425,0.00040153249361464473,4.3995600000026105,3.3951202349637387e-6,2.152991559671807e-6,4.3995600000026105,3.4845204844006767e-6,0.0004826205220852177,4.3995600000026105,0.0004941764971536049,0.001431163500628549,4.3995600000026105,6.010246499940543e-8,8.292952486808204e-6,4.3995600000026105,0.0012226538138158816,0.0733820160705386,4.3995600000026105,3.218695340344914e-11,8.696604077786144e-10,4.3995600000026105,3.263960396139034e-11,5.930345578134907e-9,4.3995600000026105,6.010036279782661e-8,4.745915609253287e-8,4.321608040201005,7.817065515274719e-25,0.0
4.499549999998825,1.4295412596687277e-11,6.845918692264774e-10,4.499549999998825,0.00043455204802038535,0.0013409705026102851,4.499549999998825,0.0002132268699675292,0.00043203074473844097,4.499549999998825,2.725095584343083e-6,4.160381860751632e-6,4.499549999998825,2.8018155517549306e-6,0.0004890559072493985,4.499549999998825,0.00042051011214098587,0.0014370011999786565,4.499549999998825,5.204970350631954e-8,8.996627886035774e-6,4.499549999998825,0.0015842439318313653,0.06347905757881052,4.499549999998825,3.3569113568736016e-11,6.665831331550091e-10,4.499549999998825,3.414222932816055e-11,6.652476226366916e-9,4.499549999998825,5.20480982306862e-8,4.6857987500316575e-8,4.422110552763819,1.0783911020083152e-24,0.0
4.59953999999504,2.0159556785477624e-11,1.1818987658858283e-9,4.59953999999504,0.0005876778770326188,0.0016182280829250104,4.59953999999504,0.0002881305921387233,0.0005405899512826477,4.59953999999504,3.5412571887775957e-6,4.6338186124841564e-7,4.59953999999504,3.6485345329602505e-6,0.0005035171372927916,4.59953999999504,0.00055423523001593,0.001518118644959676,4.59953999999504,7.111991095826477e-8,9.913844007156397e-6,4.59953999999504,0.0013487001746472975,0.08671553939663387,4.59953999999504,3.775412098093673e-11,1.329251998445246e-9,4.59953999999504,3.7913243795642865e-11,8.3937278847461e-9,4.59953999999504,7.111783761741565e-8,7.028575054835665e-8,4.522613065326633,1.0890100071869298e-24,0.0
4.699529999991254,2.384350941088849e-11,1.6895102731160442e-9,4.699529999991254,0.0005647180601261169,0.0013929010717007207,4.699529999991254,0.0002764147969842554,0.00047356331932414404,4.699529999991254,3.226987302653191e-6,4.782703837940199e-6,4.699529999991254,3.3310791073683012e-6,0.0005138827968327611,4.699529999991254,0.0005358871245674972,0.0017540792794988112,4.699529999991254,7.005662462691958e-8,1.0756362137248562e-5,4.699529999991254,0.0020160670019188213,0.08700485752827566,4.699529999991254,4.694217575645866e-11,1.522889611750495e-9,4.699529999991254,4.7421868057331425e-11,7.650570809762026e-9,4.699529999991254,7.005478600594062e-8,5.478186519002897e-8,4.623115577889447,9.122020208540655e-25,0.0
4.799519999987469,3.0059642975652473e-11,2.2221531768812804e-9,4.799519999987469,0.0006673203803722094,0.0018001989183270496,4.799519999987469,0.0003262660798493643,0.0006005856026261777,4.799519999987469,3.653542752983853e-6,3.6244005404715422e-6,4.799519999987469,3.7796626033250226e-6,0.0005220465398963491,4.799519999987469,0.000623038382186879,0.0016410389235831067,4.799519999987469,8.393530656044034e-8,1.1682700788634583e-5,4.799519999987469,0.0014917349437658552,0.07335966747173601,4.799519999987469,4.78489912065433e-11,1.961296770661595e-9,4.799519999987469,4.807393503952337e-11,1.0025295848503251e-8,4.799519999987469,8.39332522267385e-8,7.10525391651026e-8,4.723618090452261,1.0768453899239209e-24,0.0
4.8995099999836835,3.3042750123591525e-11,2.793990046970102e-9,4.8995099999836835,0.0006326957809541263,0.0017592156195711931,4.8995099999836835,0.00030894166842231215,0.0005936834758588951,4.8995099999836835,3.315318641834493e-6,8.892877689168354e-7,4.8995099999836835,3.4375032565374814e-6,0.0005364724155636463,4.8995099999836835,0.0005853698718375808,0.0017882193637812082,4.8995099999836835,8.079179873612635e-8,1.2746277198365967e-5,4.8995099999836835,0.001708490708363108,0.09544100283480418,4.8995099999836835,4.8647234132307637e-11,2.442721053416932e-9,4.8995099999836835,4.932553754047798e-11,1.011404047183978e-8,4.8995099999836835,8.078998357773476e-8,7.416473678831442e-8,4.824120603015075,7.734543491342153e-25,0.0
4.999499999979898,3.589081045506571e-11,3.3687853870367812e-9,4.999499999979898,0.0006110391555716684,0.0016116971000035166,4.999499999979898,0.00029794226034251056,0.000568345678449056,4.999499999979898,3.0620859605777376e-6,4.458272465824485e-6,4.999499999979898,3.182324696642037e-6,0.0005459876404611259,4.999499999979898,0.0005612965135337723,0.002110361776188728,4.999499999979898,7.929004774048195e-8,1.3771123128584201e-5,4.999499999979898,0.002359378900807197,0.09468090219253447,4.999499999979898,5.798528334196035e-11,3.1955908550029054e-9,4.999499999979898,5.862515924056267e-11,9.61480294167195e-9,4.999499999979898,7.928842030896607e-8,7.244393209581825e-8,4.924623115577889,1.7653736390596634e-24,0.0
5.099489999976113,4.110197461176688e-11,3.955751919971467e-9,5.099489999976113,0.0006689569771652178,0.0017468428118573756,5.099489999976113,0.0003256567001907351,0.0006039465387549303,5.099489999976113,3.202296355335187e-6,5.228254803062037e-6,5.099489999976113,3.3359779469401707e-6,0.000553935515036641,5.099489999976113,0.0006105466563641852,0.0021311602489329463,5.099489999976113,8.833245362316431e-8,1.4828487906473823e-5,5.099489999976113,0.001988756392976084,0.09750145020229095,5.099489999976113,6.196824663555603e-11,3.6225004521775683e-9,5.099489999976113,6.266453946607203e-11,1.0699014801501725e-8,5.099489999976113,8.833073194848633e-8,7.979421522635164e-8,5.025125628140704,1.8320702570372653e-24,0.0
5.199479999972327,4.843718524309982e-11,4.60004975523793e-9,5.199479999972327,0.0007793876774299416,0.002203005534376322,5.199479999972327,0.0003787375845802113,0.0007617821687880295,5.199479999972327,3.561447307453301e-6,3.7989976995238846e-6,5.199479999972327,3.7192163178557194e-6,0.000565579098572393,5.199479999972327,0.0007081087059685835,0.002006591401260309,5.199479999972327,1.0481527827442697e-7,1.608157784495102e-5,5.199479999972327,0.0017983857571407958,0.10150583299321723,5.199479999972327,5.994084981778438e-11,3.821527757501698e-9,5.199479999972327,6.01681662292167e-11,1.370832979246773e-8,5.199479999972327,1.0481332258219829e-7,9.882707247185299e-8,5.125628140703518,3.7061928923801745e-24,0.0
5.299469999968542,5.209771760329333e-11,5.252190453685842e-9,5.299469999968542,0.0007897430819718259,0.002077450214529919,5.299469999968542,0.00038302177856409773,0.0006908119669346837,5.299469999968542,3.443538762882444e-6,1.6304056520939877e-6,5.299469999968542,3.605159724258252e-6,0.0005787203405050414,5.299469999968542,0.0007181712873143092,0.0020985528530489566,5.299469999968542,1.0822543023704821e-7,1.734403054540194e-5,5.299469999968542,0.0016778811933419898,0.11286390668395499,5.299469999968542,7.968806219310339e-11,4.209403678332924e-9,5.299469999968542,8.019680718285064e-11,1.3449406239807039e-8,5.299469999968542,1.0822359421896306e-7,8.052137094236018e-8,5.226130653266332,3.1222318509354826e-24,0.0
5.399459999964757,5.352629682210446e-11,5.959312393290579e-9,5.399459999964757,0.0007500599000898707,0.0021507559933455216,5.399459999964757,0.0003632854431642968,0.0007456061936143578,5.399459999964757,3.1458918291178745e-6,1.0594938449549376e-6,5.399459999964757,3.3029370097420462e-6,0.0005912985503143039,5.399459999964757,0.0006698402674029577,0.0023153289983420095,5.399459999964757,1.0381085748565154e-7,1.8777089437981882e-5,5.399459999964757,0.0022416059214635056,0.11840291531126702,5.399459999964757,8.073233106227848e-11,4.982603318326996e-9,5.399459999964757,8.156785086534337e-11,1.4028301861117079e-8,5.399459999964757,1.0380919473513372e-7,9.29649813282725e-8,5.326633165829146,2.0854903173400778e-24,0.0
5.499449999960971,5.922823209331662e-11,6.661514782108229e-9,5.499449999960971,0.0008171452395948446,0.0020647085318719785,5.499449999960971,0.0003948510554591679,0.0007160629060804891,5.499449999960971,3.265409517373913e-6,2.0914570382298416e-6,5.499449999960971,3.4375317327902983e-6,0.0006029969536566817,5.499449999960971,0.0007344010584233558,0.0025896669800297687,5.499449999960971,1.1544782185072601e-7,2.019492412062438e-5,5.499449999960971,0.0021630245564609463,0.13294151359172024,5.499449999960971,9.380429819115783e-11,5.9893358470208224e-9,5.499449999960971,9.444139038465884e-11,1.3799737523117941e-8,5.499449999960971,1.1544612889655024e-7,8.675231241508244e-8,5.42713567839196,6.369452905593153e-25,0.0
5.599439999957186,6.770805183930403e-11,7.393367535560971e-9,5.599439999957186,0.0009360241563424757,0.002157983194281505,5.599439999957186,0.00045152259449112727,0.00076690410546213,5.599439999957186,3.591816105265731e-6,3.059562825100718e-6,5.599439999957186,3.792504091962717e-6,0.0006149059856909406,5.599439999957186,0.0008281533232551884,0.0029490443003434867,5.599439999957186,1.3381008620395884e-7,2.1710614125989405e-5,5.599439999957186,0.0030202087926822453,0.12053311052638738,5.599439999957186,8.930163046277276e-11,7.160900989244107e-9,5.599439999957186,8.973207632358787e-11,1.4838496947690865e-8,5.599439999957186,1.33808243166189e-7,1.0469361830202646e-7,5.527638190954774,2.852129105038988e-24,0.0
5.6994299999534,7.19268490859282e-11,8.120913777730966e-9,5.6994299999534,0.0009648791774818717,0.002227804724350596,5.6994299999534,0.00046455934174180496,0.0008082988419315151,5.6994299999534,3.5521524209617016e-6,3.89376714663611e-6,5.6994299999534,3.7621801359071695e-6,0.0006210994751785124,5.6994299999534,0.000844782379621632,0.003177419719553031,5.6994299999534,1.3970872089330979e-7,2.3224162461403803e-5,5.6994299999534,0.003316744343318305,0.11838207816913104,5.6994299999534,8.589751711606446e-11,8.040214063799984e-9,5.6994299999534,8.628776178812825e-11,1.5523583645140116e-8,5.6994299999534,1.3970689457969824e-7,1.2149857456855312e-7,5.628140703517588,3.2585512462405753e-24,0.0
5.799419999949615,7.677333773351903e-11,8.895458498964143e-9,5.799419999949615,0.0010081550862265864,0.002333273148843371,5.799419999949615,0.0004843850818453634,0.0008454704317691964,5.799419999949615,3.558198740924289e-6,3.670174485005467e-6,5.799419999949615,3.780505010411989e-6,0.0006321199293707655,5.799419999949615,0.0008758506540502268,0.00331072706216244,5.799419999949615,1.479620006405188e-7,2.489456046663814e-5,5.799419999949615,0.00343814358496509,0.12507595869033286,5.799419999949615,9.379300309350549e-11,8.771005897610133e-9,5.799419999949615,9.421515037862363e-11,1.6660200557461333e-8,5.799419999949615,1.479602243507983e-7,1.24601460877958e-7,5.728643216080402,1.9146518602626626e-24,0.0
5.89940999994583,8.011378699060929e-11,9.71852522870289e-9,5.89940999994583,0.0010388935708815245,0.002434279653672042,5.89940999994583,0.000498018019280787,0.0008675853835921367,5.89940999994583,3.5129911581384403e-6,2.519917282342599e-6,5.89940999994583,3.7445884781778003e-6,0.0006473770106191585,5.89940999994583,0.0008985049675718444,0.003283109759480371,5.89940999994583,1.5465221464085378e-7,2.6731601217919578e-5,5.89940999994583,0.0032806128213385627,0.14157052294213707,5.89940999994583,1.1277609027461917e-10,9.135632929990153e-9,5.89940999994583,1.1332593330523362e-10,1.786966761516016e-8,5.89940999994583,1.5465043763756905e-7,1.138951886394905e-7,5.8291457286432165,4.4349872302423994e-24,0.0
5.999399999942044,7.210910121634762e-11,1.0524060899636155e-8,5.999399999942044,0.0008765358495357479,0.0025900264776456306,5.999399999942044,0.00041912308784750914,0.0009146318751792157,5.999399999942044,2.836790070929885e-6,1.7717359706160593e-6,5.999399999942044,3.0338158296178646e-6,0.0006574278724918636,5.999399999942044,0.0007609042274390503,0.003169783040481431,5.999399999942044,1.3249816216047945e-7,2.8579664868033593e-5,5.999399999942044,0.002542085983248099,0.13207205325290203,5.999399999942044,1.2873709358865296e-10,9.144634862261557e-9,5.999399999942044,1.2950313539461633e-10,1.885686007923671e-8,5.999399999942044,1.3249674053425498e-7,1.1044575406542567e-7,5.9296482412060305,4.401364232028606e-24,0.0
6.099389999938259,8.605344616571469e-11,1.1360863970899514e-8,6.099389999938259,0.001105855958692258,0.0030475433998055808,6.099389999938259,0.0005278447364868738,0.0011044600696172736,6.099389999938259,3.4495308784827865e-6,5.77275623205011e-7,6.099389999938259,3.702851635847338e-6,0.0006674936189396163,6.099389999938259,0.000934017620367321,0.0032498796462262147,6.099389999938259,1.6834691920694012e-7,3.058117698466663e-5,6.099389999938259,0.003230456581426797,0.1687348186882469,6.099389999938259,1.0577677087040466e-10,9.999607210135772e-9,6.099389999938259,1.0679211261719956e-10,2.179482690329993e-8,6.099389999938259,1.6834519132867567e-7,1.58118280631435e-7,6.030150753768845,3.628131800720178e-24,0.0
6.199379999934473,7.550187094751407e-11,1.212312155093407e-8,6.199379999934473,0.0009115774556896027,0.0030304009110609566,6.199379999934473,0.0004338190337719861,0.0010514651858983086,6.199379999934473,2.7178355233400755e-6,2.244962856692948e-6,6.199379999934473,2.9275683173420504e-6,0.0006767141034039033,6.199379999934473,0.0007781892622081273,0.0030796458430643325,6.199379999934473,1.4110136727256472e-7,3.245533888484126e-5,6.199379999934473,0.0024962980938403154,0.1342556281658619,6.199379999934473,1.4188823186648682e-10,1.0133700248241265e-8,6.199379999934473,1.4274489077670283e-10,2.2780320767603017e-8,6.199379999934473,1.4110002795584233e-7,1.2740106097587542e-7,6.130653266331659,3.392662326793565e-24,0.0
6.299369999930688,9.195241416422256e-11,1.2931100720794413e-8,6.299369999930688,0.001183875069744743,0.0031621398092908887,6.299369999930688,0.0005621976823572029,0.0011228700655302663,6.299369999930688,3.3972135993606524e-6,3.076628729163779e-6,6.299369999930688,3.673708726903422e-6,0.0006868306548588464,6.299369999930688,0.0009884682812443231,0.003509456106531752,6.299369999930688,1.8479194033239862e-7,3.4522237096031616e-5,6.299369999930688,0.0037936319923285336,0.15663676317401573,6.299369999930688,1.4243859688066683e-10,1.1850098406491295e-8,6.299369999930688,1.430247377755042e-10,2.3406049125141435e-8,6.299369999930688,1.8479026435454047e-7,1.4310452426722993e-7,6.231155778894473,4.939330002496555e-24,0.0
6.399359999926903,9.749467106412773e-11,1.3829021232412827e-8,6.399359999926903,0.0012674921917232027,0.0030821353617401406,6.399359999926903,0.0006004510055458704,0.0011374293754288821,6.399359999926903,3.496264687872452e-6,5.554263540362673e-6,6.399359999926903,3.795913801706663e-6,0.0007008591429691248,6.399359999926903,0.001043767300547148,0.0041229929298057764,6.399359999926903,1.997660765253215e-7,3.6907244851944334e-5,6.399359999926903,0.004596481045763394,0.155162738365209,6.399359999926903,1.3752683923257026e-10,1.3324960758235385e-8,6.399359999926903,1.37974936373175e-10,2.186293814830948e-8,6.399359999926903,1.9976437413915054e-7,1.6209022055937865e-7,6.331658291457287,4.35795751123807e-24,0.0
6.499349999923117,1.0067244140330277e-10,1.4717905215399282e-8,6.499349999923117,0.0013140543658221129,0.003121147098957827,6.499349999923117,0.0006208694747615274,0.001136181801998151,6.499349999923117,3.4817656083216684e-6,2.9344401440411084e-6,6.499349999923117,3.795634318703346e-6,0.0007134016624366472,6.499349999923117,0.0010711224812204783,0.004357739950849933,6.499349999923117,2.0925225026008468e-7,3.9355509298512785e-5,6.499349999923117,0.004566244814458591,0.16796937547736346,6.499349999923117,1.4490636315267238e-10,1.4136765391507673e-8,6.499349999923117,1.4536006414188072e-10,2.4561839789659932e-8,6.499349999923117,2.0925056464770712e-7,1.5994202732199524e-7,6.432160804020101,6.057809780950279e-24,0.0
6.599339999919332,1.0099911396695963e-10,1.5523864399570465e-8,6.599339999919332,0.0013157274339182568,0.0035985820092599976,6.599339999919332,0.0006198812080923534,0.0012648674641865083,6.599339999919332,3.3464150113552064e-6,1.5301453758300319e-6,6.599339999919332,3.6633661224750123e-6,0.0007211101226297268,6.599339999919332,0.0010654577573246363,0.0037228672495305255,6.599339999919332,2.1181775298558975e-7,4.166511773122966e-5,6.599339999919332,0.003936470052329587,0.18159643209752724,6.599339999919332,1.6574315799019242e-10,1.3255915799190994e-8,6.599339999919332,1.6635578743660535e-10,2.7510427327187228e-8,6.599339999919332,2.118161107309132e-7,1.5627381893499093e-7,6.532663316582915,9.679738310920106e-24,0.0
6.6993299999155465,8.650980985645591e-11,1.636951373822944e-8,6.6993299999155465,0.001074821194808159,0.003481219407635453,6.6993299999155465,0.000504771985665731,0.0012497462483024952,6.6993299999155465,2.6211169146509456e-6,3.952416594590115e-6,6.6993299999155465,2.8815993276061845e-6,0.0007300399090778128,6.6993299999155465,0.0008719963094858552,0.004148221008674679,6.6993299999155465,1.751298818410241e-7,4.4161141670220246e-5,6.6993299999155465,0.003945759496643476,0.15746521031937902,6.6993299999155465,1.789571832960074e-10,1.5100024768937797e-8,6.6993299999155465,1.7988465045794452e-10,2.603097389515233e-8,6.6993299999155465,1.7512860409208932e-7,1.6706986502015114e-7,6.633165829145729,4.375401382894044e-24,0.0
6.799319999911761,1.0840720973073849e-10,1.7307610249950277e-8,6.799319999911761,0.0014340998142689622,0.003451462676428053,6.799319999911761,0.0006719984575359306,0.0012848288161597147,6.799319999911761,3.373848396583865e-6,4.093761007122081e-6,6.799319999911761,3.7268060052342314e-6,0.0007413949653639755,6.799319999911761,0.0011274864799448831,0.005071220891356092,6.799319999911761,2.3471652277097263e-7,4.699896299912267e-5,6.799319999911761,0.005367829110391734,0.19068043351172653,6.799319999911761,1.442896087261482e-10,1.6989596894708986e-8,6.799319999911761,1.4465388510276034e-10,2.708782395026411e-8,6.799319999911761,2.3471487875823012e-7,2.1119530675234727e-7,6.733668341708543,1.3362463105934202e-23,0.0
6.899309999907976,9.27986119424103e-11,1.8180075606754984e-8,6.899309999907976,0.0011821582559907863,0.004024496954133676,6.899309999907976,0.0005519170498543606,0.0014184783790212587,6.899309999907976,2.663279792308894e-6,2.210704929565908e-6,6.899309999907976,2.9550673538087533e-6,0.0007533859846594245,6.899309999907976,0.0009362188055587554,0.004047877273673601,6.899309999907976,1.9601139767743176e-7,4.9766910015573765e-5,6.899309999907976,0.0037986754046640263,0.16369728793303281,6.899309999907976,1.9640426310847706e-10,1.573652622729902e-8,6.899309999907976,1.9731277791940826e-10,3.100325327713525e-8,6.899309999907976,1.9601005540205396e-7,1.7566393701324565e-7,6.834170854271357,8.408964448067067e-24,0.0
6.99929999990419,1.1406342319973715e-10,1.911501740693844e-8,6.99929999990419,0.0015368260346083384,0.0037770430198090085,6.99929999990419,0.0007155616492450877,0.001391845430555346,6.99929999990419,3.33478905531742e-6,5.059060431994093e-6,6.99929999990419,3.718606620062999e-6,0.000766204511958486,6.99929999990419,0.0011877549260197566,0.005158425635474482,6.99929999990419,2.5629130279925186e-7,5.279119266114618e-5,6.99929999990419,0.005895434542276013,0.19457318396080522,6.99929999990419,1.9767814282629572e-10,1.8327913866619515e-8,6.99929999990419,1.9828879550883682e-10,2.7638642479470387e-8,6.99929999990419,2.5628960253785625e-7,1.9516914302065395e-7,6.934673366834171,1.072801007278079e-23,0.0
7.099289999900405,1.1906627670085708e-10,2.0061484382504325e-8,7.099289999900405,0.0016234747296320232,0.004542126999190977,7.099289999900405,0.0007536245386474234,0.0016220694693078826,7.099289999900405,3.389052904026421e-6,9.492772701046743e-7,7.099289999900405,3.7983182944749744e-6,0.0007762869606184822,7.099289999900405,0.0012344378145010089,0.004713574121808364,7.099289999900405,2.7260466874462977e-7,5.5953368998633e-5,7.099289999900405,0.005596683192338185,0.18386216707627115,7.099289999900405,1.8646503655108515e-10,1.8186848330666933e-8,7.099289999900405,1.8692553220014196e-10,3.411014257655905e-8,7.099289999900405,2.7260301074809977e-7,2.2276718164217495e-7,7.035175879396985,3.32391897255655e-24,0.0
7.1992799998966195,1.2179844158453254e-10,2.0867267092052073e-8,7.1992799998966195,0.001676782202111792,0.004294242814354248,7.1992799998966195,0.0007758278330020573,0.001598127281058948,7.1992799998966195,3.364951324060813e-6,5.7651599445915185e-6,7.1992799998966195,3.7909248605931255e-6,0.0007822709355695558,7.1992799998966195,0.0012585249817231494,0.00558450707228566,7.1992799998966195,2.836458891025581e-7,5.88235142014772e-5,7.1992799998966195,0.006530764959975376,0.1853404249373434,7.1992799998966195,1.9216346250898944e-10,1.9946057148555812e-8,7.1992799998966195,1.926209929035651e-10,3.112128522572603e-8,7.1992799998966195,2.836442868504716e-7,2.477315848100539e-7,7.135678391959799,3.5054085563909215e-24,0.0
7.299269999892834,1.244120233085328e-10,2.1861471000227886e-8,7.299269999892834,0.0017313929648668884,0.004819053702673792,7.299269999892834,0.0007982726614182519,0.0017120554973823001,7.299269999892834,3.3377960355179896e-6,1.2318818756214988e-6,7.299269999892834,3.7803555504209743e-6,0.0007979568059075518,7.299269999892834,0.001286507819998213,0.0049085938012665194,7.299269999892834,2.9520235800696116e-7,6.233279949010303e-5,7.299269999892834,0.0061583424578538215,0.2047978159832061,7.299269999892834,2.2052859977474334e-10,1.9351384563584465e-8,7.299269999892834,2.2112146875896905e-10,3.6339166216905847e-8,7.299269999892834,2.9520079233310673e-7,2.2307436481376824e-7,7.236180904522613,2.7147113362865787e-24,0.0
7.399259999889049,1.1421173535372512e-10,2.284254837796097e-8,7.399259999889049,0.0015740410496722348,0.004267917516954495,7.399259999889049,0.0007229463694137414,0.0015652605349258015,7.399259999889049,2.9125677534507067e-6,4.519458754886789e-6,7.399259999889049,3.3166800269113453e-6,0.0008095281908014142,7.399259999889049,0.0011639988795728805,0.005909680791239322,7.399259999889049,2.7067307279434845e-7,6.591326613351464e-5,7.399259999889049,0.006296497875075264,0.24451363479630556,7.399259999889049,2.475183881014614e-10,2.1833107232647607e-8,7.399259999889049,2.4846864456577767e-10,3.118474144669084e-8,7.399259999889049,2.706717540438611e-7,2.135582246305035e-7,7.336683417085427,1.4099667439460559e-24,0.0
7.499249999885263,1.2055771546547865e-10,2.3762381812774654e-8,7.499249999885263,0.0016875127254887096,0.005268251864281808,7.499249999885263,0.0007728548027617139,0.0018806481401512456,7.499249999885263,3.0112962960976332e-6,3.1701217653188287e-6,7.499249999885263,3.4496318319866218e-6,0.0008182777240700617,7.499249999885263,0.0012120811123008887,0.005360399473499567,7.499249999885263,2.908772622348648e-7,6.944291162949198e-5,7.499249999885263,0.006321693065813786,0.22769784206573673,7.499249999885263,2.088442964599609e-10,2.0706365342043783e-8,7.499249999885263,2.1016207436700843e-10,3.914173720556091e-8,7.499249999885263,2.908759041504015e-7,2.728105108290707e-7,7.437185929648241,2.368259394687151e-24,0.0
7.599239999881478,1.2445363266760447e-10,2.4810175965703032e-8,7.599239999881478,0.0017733647059527667,0.0048056142166721305,7.599239999881478,0.0008086136922763799,0.0017302586010784242,7.599239999881478,3.0330528774582904e-6,2.1292629664112872e-6,7.599239999881478,3.4943506810361383e-6,0.000832981720719541,7.599239999881478,0.0012723625467763683,0.006046092144510308,7.599239999881478,3.085710748800852e-7,7.345083109000168e-5,7.599239999881478,0.00692152718485127,0.25922608336913594,7.599239999881478,2.695843612702516e-10,2.2486617173033004e-8,7.599239999881478,2.7054327856730634e-10,3.785390018026949e-8,7.599239999881478,3.0856973870439124e-7,2.2213522694162278e-7,7.5376884422110555,4.122889869835068e-24,0.0
7.6992299998776925,1.3587386127563865e-10,2.564264920317627e-8,7.6992299998776925,0.0019820797638789196,0.005214896999296341,7.6992299998776925,0.00090069484890728,0.001930928792244808,7.6992299998776925,3.263632649758094e-6,5.749996652879317e-6,7.6992299998776925,3.7835153108808394e-6,0.0008369106718769038,7.6992299998776925,0.0013898086623736177,0.006607749129659294,7.6992299998776925,3.461255774490936e-7,7.694102887601125e-5,7.6992299998776925,0.008302730918567579,0.2037681650001982,7.6992299998776925,2.419460329708342e-10,2.4349057318446348e-8,7.6992299998776925,2.425011172099712e-10,3.737250784764868e-8,7.6992299998776925,3.4612414166360586e-7,3.077229229263207e-7,7.63819095477387,5.60369015022767e-24,0.0
7.799219999873907,1.3021508196804282e-10,2.6695892228597852e-8,7.799219999873907,0.0019016369005483787,0.005956962226250613,7.799219999873907,0.0008609535935591705,0.0021239705741076657,7.799219999873907,3.012043797733346e-6,3.29599610124772e-6,7.799219999873907,3.514200537159206e-6,0.0008510438507446382,7.799219999873907,0.001309447544677748,0.00598280969996727,7.799219999873907,3.3343499960877805e-7,8.122821610890337e-5,7.799219999873907,0.007636605082581967,0.24608833969881974,7.799219999873907,2.2408881283603812e-10,2.334970315887567e-8,7.799219999873907,2.2554765102364794e-10,4.3251878984218115e-8,7.799219999873907,3.3343369421065926e-7,3.1650890891554275e-7,7.738693467336684,8.595695010362689e-24,0.0
7.899209999870122,1.2910013064785048e-10,2.7791354331759907e-8,7.899209999870122,0.0019024688345719216,0.005952698778333841,7.899209999870122,0.0008579072142812816,0.0021439576880703973,7.899209999870122,2.8964083555557614e-6,9.381779702809999e-7,7.899209999870122,3.401420703946438e-6,0.0008651414924874051,7.899209999870122,0.0012895508271012375,0.006092210107708858,7.899209999870122,3.351022153304853e-7,8.576778790240596e-5,7.899209999870122,0.00807108390433637,0.2630420888625101,7.899209999870122,2.449974116688043e-10,2.52009951705937e-8,7.899209999870122,2.4642618254016825e-10,4.196082000513682e-8,7.899209999870122,3.351009420614272e-7,2.914037332265429e-7,7.839195979899498,7.095923122089447e-24,0.0
7.999199999866336,1.3851158587552606e-10,2.875106840906652e-8,7.999199999866336,0.002091206069330682,0.005604928758374291,7.999199999866336,0.0009389596797543336,0.0020845614725093975,7.999199999866336,3.057469912148388e-6,4.156508502268501e-6,7.999199999866336,3.6145906503237934e-6,0.0008742617640245153,7.999199999866336,0.0013982451937975312,0.0074188540586899165,7.999199999866336,3.702362092751544e-7,9.002636401534413e-5,7.999199999866336,0.00932267361393103,0.282369648860657,7.999199999866336,2.4100319423635307e-10,2.77458280457236e-8,7.999199999866336,2.4139211925574845e-10,4.143059506309442e-8,7.999199999866336,3.7023488162657364e-7,3.381698538896519e-7,7.939698492462312,6.2121807758756695e-24,0.0
8.099189999862551,1.4730150037850178e-10,2.9768890733717857e-8,8.099189999862551,0.0022753813476804785,0.005948370317441046,8.099189999862551,0.001016955573871384,0.002169403218020431,8.099189999862551,3.1925143110626993e-6,5.289349063189132e-6,8.099189999862551,3.80009244332082e-6,0.0008869258551766969,8.099189999862551,0.0015046232225521697,0.007558717947422872,8.099189999862551,4.0504696336300347e-7,9.459271750520916e-5,8.099189999862551,0.010274459207200154,0.22986338860573052,8.099189999862551,3.1315250496684835e-10,2.855773689018737e-8,8.099189999862551,3.1383186868809103e-10,4.2176117869834016e-8,8.099189999862551,4.050455775624923e-7,3.2818357319783075e-7,8.040201005025125,1.4604736947307005e-23,0.0
8.199179999858766,1.2489020913562332e-10,3.070709561518377e-8,8.199179999858766,0.0019029018238279228,0.006310055227244074,8.199179999858766,0.0008462291140645515,0.0022408707313380685,8.199179999858766,2.5595933554272398e-6,3.5966876767323044e-6,8.199179999858766,3.0679736631271896e-6,0.0008944327454888958,8.199179999858766,0.0012530779530792937,0.007104770541626598,8.199179999858766,3.4082776495421444e-7,9.906045102183212e-5,8.199179999858766,0.008718318106505196,0.20502110738773652,8.199179999858766,3.400810205782726e-10,2.857897100855083e-8,8.199179999858766,3.412763607455207e-10,4.378168148551307e-8,8.199179999858766,3.408266763364319e-7,3.057435041584488e-7,8.140703517587939,2.9704450694052153e-23,0.0
8.29916999985498,1.516668476144791e-10,3.180054429010929e-8,8.29916999985498,0.00241132953931804,0.007602079419928061,8.29916999985498,0.0010682645692014479,0.002708111878573013,8.29916999985498,3.1228938958415257e-6,3.6199582845630295e-6,8.29916999985498,3.7718558613067357e-6,0.0009050470737986371,8.29916999985498,0.0015396298345050463,0.007266238043151448,8.29916999985498,4.320006122182575e-7,0.00010416834211072652,8.29916999985498,0.010964981501472166,0.20630332512369823,8.29916999985498,3.163231158917491e-10,2.9018169514061433e-8,8.29916999985498,3.168308228149798e-10,5.115260756233449e-8,8.29916999985498,4.3199931020442557e-7,3.9791589243100666e-7,8.241206030150753,4.485145652649467e-23,0.0
8.399159999851195,1.2538970633162608e-10,3.283915606000863e-8,8.399159999851195,0.0019529377306583447,0.007314429337572745,8.399159999851195,0.0008616788671847481,0.0025533623710518793,8.399159999851195,2.4333228365222304e-6,2.555092348096421e-6,8.399159999851195,2.962075113392449e-6,0.0009173424795531544,8.399159999851195,0.0012187650495533568,0.006906399311218709,8.399159999851195,3.5009029468285593e-7,0.00010924594668077583,8.399159999851195,0.009056309816676133,0.23452462117143558,8.399159999851195,3.340413080887433e-10,2.9106586220294943e-8,8.399159999851195,3.353656695542663e-10,5.105408324822132e-8,8.399159999851195,3.5008929988206197e-7,3.366760410402008e-7,8.341708542713567,2.4727369421527942e-23,0.0
8.49914999984741,1.3680674277850748e-10,3.390164940118573e-8,8.49914999984741,0.002204517350291673,0.007539925235043773,8.49914999984741,0.0009667593177995628,0.002615641813784075,8.49914999984741,2.6263946310524386e-6,1.949839008385755e-6,8.49914999984741,3.220916321990173e-6,0.0009287553968746977,8.49914999984741,0.001376450501459777,0.006847815225220359,8.49914999984741,3.981775618138206e-7,0.00011454034956501016,8.49914999984741,0.010494051666374259,0.294011233479473,8.49914999984741,3.8824936623834924e-10,3.013453222628596e-8,8.49914999984741,3.8940032073573e-10,5.230198794181246e-8,8.49914999984741,3.981764280791144e-7,3.242626337631132e-7,8.442211055276381,9.348853775076213e-24,0.0
8.599139999843624,1.464564983732563e-10,3.4972233218926864e-8,8.599139999843624,0.0024198922275335617,0.007853088787539495,8.599139999843624,0.001056110691237321,0.002715643746631461,8.599139999843624,2.7683392131662705e-6,1.7635200616116723e-6,8.599139999843624,3.422799806952529e-6,0.0009398379893942766,8.599139999843624,0.0014803656823505912,0.007042396400187002,8.599139999843624,4.3780817975282095e-7,0.00012002172382078579,8.599139999843624,0.011828771640318935,0.30607498713990433,8.599139999843624,4.0968685557815443e-10,3.110050731253196e-8,8.599139999843624,4.1073927652308373e-10,5.3770910726648797e-8,8.599139999843624,4.3780698107445227e-7,3.357361651527098e-7,8.542713567839195,3.645195696546481e-23,0.0
8.699129999839839,1.4115095497992263e-10,3.605200893250726e-8,8.699129999839839,0.0023540601220574256,0.008156800886488914,8.699129999839839,0.0010220311764382321,0.0028106575112384455,8.699129999839839,2.583263357761343e-6,1.9410843764518053e-6,8.699129999839839,3.220666850831951e-6,0.0009506548887817422,8.699129999839839,0.0014176654702272818,0.007259583014160862,8.699129999839839,4.2686221451893615e-7,0.00012569999296443887,8.699129999839839,0.011861943876359495,0.30140751120093745,8.699129999839839,4.1976521200673283e-10,3.208602253942438e-8,8.699129999839839,4.2091571369195435e-10,5.5207251985740684e-8,8.699129999839839,4.268611098325305e-7,3.476903333339444e-7,8.64321608040201,5.2002063100726036e-23,0.0
8.799119999836053,1.3348828252122876e-10,3.714260150418387e-8,8.799119999836053,0.0022288915281984197,0.008557887105022836,8.799119999836053,0.0009639968243552135,0.0029474286394137695,8.799119999836053,2.3557518471414163e-6,2.537208690175803e-6,8.799119999836053,2.963933575965826e-6,0.0009611549830352128,8.799119999836053,0.0012953008750055232,0.007760668457012986,8.799119999836053,4.0279005713237427e-7,0.00013157455528963434,8.799119999836053,0.011432328317355198,0.24302979386534532,8.799119999836053,3.848596695747851e-10,3.3005955837758916e-8,8.799119999836053,3.8629870904625894e-10,5.687584188346487e-8,8.799119999836053,4.027889969457742e-7,3.8718070508892466e-7,8.743718592964823,8.733216701773603e-23,0.0
8.899109999832268,1.672214706520882e-10,3.8258792286182924e-8,8.899109999832268,0.0029385449497071835,0.009598545116553284,8.899109999832268,0.0012633079689388222,0.003343884630294541,8.899109999832268,2.9732508030021798e-6,3.593396528658576e-6,8.899109999832268,3.7735209636886707e-6,0.0009707155497520613,8.899109999832268,0.0016851408003674313,0.008676927218110574,8.899109999832268,5.327757109510471e-7,0.00013768798172873598,8.899109999832268,0.01561925242359895,0.21795505716150756,8.899109999832268,4.15107347920215e-10,3.491745079395872e-8,8.899109999832268,4.1564463378443363e-10,5.997020690329001e-8,8.899109999832268,5.327744081976637e-7,4.897535024760632e-7,8.844221105527637,8.057003975178697e-23,0.0
8.999099999828482,1.415067898944694e-10,3.93101380710625e-8,8.999099999828482,0.0024743543721657624,0.008619183092600537,8.999099999828482,0.001056987688122222,0.00297517845657934,8.999099999828482,2.3948690421954176e-6,3.4768529685329753e-6,8.999099999828482,3.06662221932824e-6,0.000982039639950733,8.999099999828482,0.001409687733275586,0.009000358554384788,8.999099999828482,4.5017803412676196e-7,0.00014374077335747824,8.999099999828482,0.013906063881066251,0.2157443039296869,8.999099999828482,4.6217025431436314e-10,3.65853995493892e-8,8.999099999828482,4.634173477430006e-10,5.482958321117972e-8,8.999099999828482,4.5017689890158965e-7,4.039206130471242e-7,8.944723618090451,1.118091852057645e-22,0.0
9.099089999824697,1.7344188321247334e-10,4.054171803487859e-8,9.099089999824697,0.0031636119598706094,0.008731270946464385,9.099089999824697,0.0013447522610342086,0.0030622738031184987,9.099089999824697,2.9403250142140727e-6,5.084203732721367e-6,9.099089999824697,3.8019512789546386e-6,0.000996371241534558,9.099089999824697,0.001748228704809662,0.010045352258859538,9.099089999824697,5.744248018256775e-7,0.00015062364613229378,9.099089999824697,0.018087082072855133,0.25745049386402796,9.099089999824697,4.842705620299799e-10,3.874047690740588e-8,9.099089999824697,4.850338562758222e-10,5.605908633247428e-8,9.099089999824697,5.744234910523487e-7,4.6413192876977266e-7,9.045226130653266,1.6119652147689615e-22,0.0
9.199079999820912,1.6836376579005095e-10,4.167863193255569e-8,9.199079999820912,0.0031084842717606586,0.008841086322182255,9.199079999820912,0.0013142104776177079,0.0031364921518356468,9.199079999820912,2.7710419995052905e-6,3.872030348409751e-6,9.199079999820912,3.6188781745121212e-6,0.0010057712482243306,9.199079999820912,0.0016767257734439387,0.010399707986688446,9.199079999820912,5.636445766332444e-7,0.00015737993830274808,9.199079999820912,0.01815598871864706,0.33325002894467953,9.199079999820912,4.250444260447236e-10,4.000781022872123e-8,9.199079999820912,4.254617881277978e-10,5.768122851497972e-8,9.199079999820912,5.636433282829116e-7,5.161671756491203e-7,9.14572864321608,1.5286714229802463e-22,0.0
9.299069999817126,1.6183521047329198e-10,4.2889407391855515e-8,9.299069999817126,0.00302309101628432,0.010256046013158436,9.299069999817126,0.001270777598121447,0.003511830068491584,9.299069999817126,2.582461909149153e-6,9.402084744625725e-7,9.299069999817126,3.407144655038506e-6,0.0010185328929988187,9.299069999817126,0.0015952227576175103,0.009170722928679919,9.299069999817126,5.475643268438315e-7,0.00016457831579413167,9.299069999817126,0.017956799172433906,0.32471031379028836,9.299069999817126,3.9471839383316775e-10,3.905808624908697e-8,9.299069999817126,3.9500186766460106e-10,6.205717250847476e-8,9.299069999817126,5.475631544123488e-7,4.770563495546852e-7,9.246231155778894,1.0149744130537654e-22,0.0
9.39905999981334,1.688925717627201e-10,4.39113188744289e-8,9.39905999981334,0.0032292188983397033,0.011153024113249194,9.39905999981334,0.0013490533263847606,0.0037625280030191516,9.39905999981334,2.6406243407067185e-6,3.2669637426920304e-6,9.39905999981334,3.5203696341407095e-6,0.0010263496059435121,9.39905999981334,0.0016695927251958369,0.009536343393535021,9.39905999981334,5.845145188879577e-7,0.00017126309378666108,9.39905999981334,0.01967996279122789,0.2923149787470965,9.39905999981334,4.391831864784577e-10,3.887715931135108e-8,9.39905999981334,4.395380943939735e-10,6.66362086681134e-8,9.39905999981334,5.845132851515795e-7,5.552383196093079e-7,9.346733668341708,1.2554584563856698e-22,0.0
9.499049999809555,1.8281733476070486e-10,4.498578060722777e-8,9.499049999809555,0.0035951875279715767,0.010423313228480013,9.499049999809555,0.0014920572186804106,0.003589912892549514,9.499049999809555,2.8114478528185216e-6,5.3590881531472505e-6,9.499049999809555,3.788287836278695e-6,0.0010339355536733198,9.499049999809555,0.0018242539264844964,0.011037971742493866,9.499049999809555,6.505229047570547e-7,0.00017827357500909045,9.499049999809555,0.023011097707741675,0.2508871611588098,9.499049999809555,5.436986725289986e-10,4.242213453666675e-8,9.499049999809555,5.443810623774819e-10,6.275850147355231e-8,9.499049999809555,6.505216411755333e-7,5.756375449887381e-7,9.447236180904522,1.0341799369590645e-22,0.0
9.59903999980577,1.7227538062481314e-10,4.63750855764786e-8,9.59903999980577,0.003432993884264587,0.010497973506928548,9.59903999980577,0.0014147550930411292,0.0035131088514517446,9.59903999980577,2.5647906907440802e-6,2.1250291807022394e-6,9.59903999980577,3.4938456518370947e-6,0.0010519474213293194,9.59903999980577,0.0017152353353115518,0.010641177733831567,9.59903999980577,6.211185227086003e-7,0.00018676606965715702,9.59903999980577,0.023094097407375638,0.357307991549265,9.59903999980577,6.060746155949892e-10,4.2290942299031806e-8,9.59903999980577,6.073013017540873e-10,6.651295245722961e-8,9.59903999980577,6.211173572866853e-7,4.47844866976853e-7,9.547738693467336,1.2318492168795543e-22,0.0
9.699029999801985,1.7296116635015155e-10,4.744312624530872e-8,9.699029999801985,0.0035035237126783765,0.012524751258153001,9.699029999801985,0.0014358390765667334,0.0041428594062002866,9.699029999801985,2.508814746825584e-6,3.1240853184461324e-6,9.699029999801985,3.4584520527761614e-6,0.001059310714717008,9.699029999801985,0.0016954139056541179,0.010202458565322658,9.699029999801985,6.307700021024044e-7,0.00019418729060281058,9.699029999801985,0.023339186135277575,0.28722869225922026,9.699029999801985,4.845633620251144e-10,4.206878152339915e-8,9.699029999801985,4.84931474531804e-10,7.127124713712849e-8,9.699029999801985,6.307688998986491e-7,5.920405348495714e-7,9.64824120603015,1.8012894909540085e-22,0.0
9.7990199997982,1.6858426294742739e-10,4.869955886089764e-8,9.7990199997982,0.0034822035649640045,0.01083011265366217,9.7990199997982,0.001415757483434709,0.0036227797372698216,9.7990199997982,2.377082656391812e-6,4.0851910633204476e-6,9.7990199997982,3.3145001142339573e-6,0.0010723283084898873,9.7990199997982,0.0016653119020302665,0.01178825221813286,9.7990199997982,6.272932693002921e-7,0.0002025398162430942,9.7990199997982,0.02552020106486435,0.32081985440548233,9.7990199997982,6.401324620443221e-10,4.619256369404975e-8,9.7990199997982,6.4142718637796e-10,6.446660482273514e-8,9.7990199997982,6.27292137078863e-7,4.953898612395183e-7,9.748743718592964,2.374537493615861e-22,0.0
9.899009999794414,1.9234078081979706e-10,4.985329573056099e-8,9.899009999794414,0.004105349768536722,0.013493459277576158,9.899009999794414,0.0016584872682783016,0.004371261126475672,9.899009999794414,2.680457038922029e-6,1.1080701513083542e-6,9.899009999794414,3.784424320521258e-6,0.001082519521271512,9.899009999794414,0.0019064263202680674,0.01063020390117786,9.899009999794414,7.363300239328311e-7,0.0002106824144340431,9.899009999794414,0.030191602966673448,0.27649019372341477,9.899009999794414,6.759915710824428e-10,4.436792379976457e-8,9.899009999794414,6.76905496205017e-10,7.419778656511271e-8,9.899009999794414,7.363288008015781e-7,5.547685941458051e-7,9.849246231155778,2.9285481352318375e-22,0.0
9.998999999790628,1.9538913740472975e-10,5.0970832076095124e-8,9.998999999790628,0.004258210352699987,0.012714750323786444,9.998999999790628,0.0017084582948098303,0.004223090169417253,9.998999999790628,2.656010152504192e-6,5.1625960298986505e-6,9.998999999790628,3.7980803542192475e-6,0.0010887626090415518,9.998999999790628,0.0019270865445988553,0.012477324273366622,9.998999999790628,7.607375212290599e-7,0.0002188812192223269,9.998999999790628,0.032182522979528456,0.2572895655619843,9.998999999790628,6.719800875706853e-10,4.821361947233988e-8,9.998999999790628,6.726953039237563e-10,7.061367057642071e-8,9.998999999790628,7.607363383471292e-7,6.603586953056348e-7,9.949748743718592,3.5158161607161217e-22,0.0
10.098989999786843,1.9814231846891226e-10,5.236063242689427e-8,10.098989999786843,0.004412936301319499,0.014911938893190708,10.098989999786843,0.0017576188164744272,0.004772208639931053,10.098989999786843,2.6266036100610657e-6,1.1859928538816636e-6,10.098989999786843,3.805499835199603e-6,0.001104564003500339,10.098989999786843,0.0019496749191037983,0.011499939755865793,10.098989999786843,7.854637488445863e-7,0.00022848614997848272,10.098989999786843,0.03453956574398839,0.2484069412295637,10.098989999786843,7.062669581980159e-10,4.790724552393701e-8,10.098989999786843,7.070826453520275e-10,7.787339127238346e-8,10.098989999786843,7.854625951739315e-7,6.379045385309507e-7,10.050251256281408,3.746518168092876e-22,0.0
10.198979999783058,1.9646663842838513e-10,5.359635127878197e-8,10.198979999783058,0.004467576651345992,0.013160520022303746,10.198979999783058,0.0017655602511455044,0.004273708903445773,10.198979999783058,2.5346112455814e-6,4.443597848526173e-6,10.198979999783058,3.7217980307892657e-6,0.001116497767187279,10.198979999783058,0.0019303927430296677,0.013004491042652591,10.198979999783058,7.92429573437501e-7,0.0002376576963650672,10.198979999783058,0.037330549586563316,0.2845726064044165,10.198979999783058,7.641094611651489e-10,5.082952763681153e-8,10.198979999783058,7.652435400032198e-10,7.075432977958042e-8,10.198979999783058,7.924285089649548e-7,6.007739290924928e-7,10.150753768844222,3.6206067265146913e-22,0.0
10.298969999779272,1.6119960058776086e-10,5.4784316544057326e-8,10.298969999779272,0.003668089530622275,0.01566747684623209,10.298969999779272,0.0014373979122165364,0.004909133415728581,10.298969999779272,1.9806916879675394e-6,2.060298559557625e-6,10.298969999779272,2.9484757216958237e-6,0.0011257188964192938,10.298969999779272,0.0015571738904724079,0.011153532723942821,10.298969999779272,6.48729439287862e-7,0.00024686171985423424,10.298969999779272,0.03409216065412471,0.24098779745150656,10.298969999779272,7.180094731769769e-10,4.8847869276906846e-8,10.298969999779272,7.195372695187687e-10,8.038929703304126e-8,10.298969999779272,6.487285210313175e-7,5.850521635267667e-7,10.251256281407036,4.643136973026479e-22,0.0
10.398959999775487,2.0194670272576174e-10,5.6093311965191775e-8,10.398959999775487,0.004796658219092406,0.014548405995391034,10.398959999775487,0.0018675169637540248,0.004516922028476145,10.398959999775487,2.4737357809197566e-6,3.1516489295222847e-6,10.398959999775487,3.738169920172681e-6,0.001135401173368965,10.398959999775487,0.0019616999869227795,0.014104316419712076,10.398959999775487,8.415397009116523e-7,0.00025676269064903054,10.398959999775487,0.0412452267450148,0.3366995387564656,10.398959999775487,7.495608713688271e-10,5.388009674282147e-8,10.398959999775487,7.502754157012234e-10,7.689094121292564e-8,10.398959999775487,8.415386558513583e-7,7.49368939407584e-7,10.35175879396985,3.9989466572393635e-22,0.0
10.498949999771702,1.6107929357245148e-10,5.724701196051091e-8,10.498949999771702,0.0038281468859053297,0.015761687898244114,10.498949999771702,0.0014763254950025627,0.004917477880842562,10.498949999771702,1.8744586398508495e-6,3.367549550295774e-6,10.498949999771702,2.8735834837927413e-6,0.0011462023001319289,10.498949999771702,0.0015429375182259557,0.013039094200921603,10.498949999771702,6.69966823704191e-7,0.0002662673735605409,10.498949999771702,0.03986810309541438,0.21596933868638948,10.498949999771702,7.561382111122193e-10,5.3058769186655775e-8,10.498949999771702,7.577504355452681e-10,7.826272391210834e-8,10.498949999771702,6.699660016083929e-7,6.445591677192753e-7,10.452261306532664,4.848039415160771e-22,0.0
10.598939999767916,2.0290778971597014e-10,5.8593867789511564e-8,10.598939999767916,0.005045496325306934,0.017980106508856543,10.598939999767916,0.001931427271048221,0.005478186265285484,10.598939999767916,2.3538283257070933e-6,1.346398018036286e-6,10.598939999767916,3.6660611946563108e-6,0.0011589775187725196,10.598939999767916,0.0019650099456120125,0.012164106099892245,10.598939999767916,8.76292798952842e-7,0.0002768683122864893,10.598939999767916,0.050387376217328216,0.31328393006551275,10.598939999767916,8.827415277784012e-10,5.216192615687399e-8,10.598939999767916,8.840186284091358e-10,8.561679283748585e-8,10.598939999767916,8.762918406983103e-7,6.450584006668302e-7,10.552763819095478,3.9669306527293847e-22,0.0
10.69892999976413,2.1222078606280787e-10,6.00378925935757e-8,10.69892999976413,0.005415433780271089,0.017054648466089117,10.69892999976413,0.0020563183795955895,0.005074038178419601,10.69892999976413,2.4031612332424403e-6,2.715782183664837e-6,10.69892999976413,3.8039624951338053e-6,0.001173035390186037,10.69892999976413,0.0020476173093538354,0.014558138443210241,10.69892999976413,9.339377976226439e-7,0.0002881464816841861,10.69892999976413,0.054220157454174224,0.33652767115916143,10.69892999976413,9.034087237731304e-10,5.628975693843069e-8,10.69892999976413,9.044781816915177e-10,8.475535339275607e-8,10.69892999976413,9.339368393797107e-7,7.054994227392187e-7,10.653266331658292,3.971271803833438e-22,0.0
10.798919999760345,2.1461786803224473e-10,6.125821954362358e-8,10.798919999760345,0.00560796721538434,0.017482942613342777,10.798919999760345,0.002111137066380917,0.0053791071899539095,10.798919999760345,2.3640610474364047e-6,4.631936216288528e-6,10.798919999760345,3.8047891774220223e-6,0.0011824178709909353,10.798919999760345,0.002062096662002899,0.014881261130235787,10.798919999760345,9.605366328363975e-7,0.0002986584585841334,10.798919999760345,0.05842864599173844,0.3116413391723115,10.798919999760345,9.361701527106797e-10,5.805061172515033e-8,10.798919999760345,9.372597089735302e-10,8.272586520508901e-8,10.798919999760345,9.60535636494723e-7,7.728867209170702e-7,10.753768844221106,4.438042722945312e-22,0.0
10.89890999975656,2.1021590249566376e-10,6.243005434432318e-8,10.89890999975656,0.005616635752952226,0.02012742352366046,10.89890999975656,0.002095084630367136,0.006005534685474445,10.89890999975656,2.2461764823312045e-6,2.8782173726966255e-6,10.89890999975656,3.6773046697256864e-6,0.0011903999620648494,10.89890999975656,0.002011448713574531,0.014257235714151398,10.89890999975656,9.55612836484776e-7,0.0003091758217334841,10.89890999975656,0.06440595921188211,0.3086556574649202,10.89890999975656,9.812626080158882e-10,5.7776490739880445e-8,10.89890999975656,9.82654198007059e-10,8.686472794101403e-8,10.89890999975656,9.556118695398297e-7,7.415328595191522e-7,10.85427135678392,3.3638454845435996e-22,0.0
10.998899999752775,1.7218132712760713e-10,6.382759469221243e-8,10.998899999752775,0.004624949175254213,0.021330719882354517,10.998899999752775,0.0017080988073184583,0.006239149094800576,10.998899999752775,1.7516745930602109e-6,2.030441623583036e-6,10.998899999752775,2.918200186021085e-6,0.0012023662073839623,10.998899999752775,0.0016191449218273632,0.013113441185192335,10.998899999752775,7.820188605732159e-7,0.00032108847855306575,10.998899999752775,0.06485827563881111,0.2948303114992427,10.998899999752775,8.981102718240972e-10,5.680144230536849e-8,10.998899999752775,8.998738798418596e-10,9.244804561248762e-8,10.998899999752775,7.820180454611384e-7,7.13927039350649e-7,10.954773869346734,2.882195190475918e-22,0.0
11.09888999974899,2.1703287727710731e-10,6.536080205592294e-8,11.09888999974899,0.0060864914834636045,0.02282901597494355,11.09888999974899,0.0022308622357335465,0.0066516377711133435,11.09888999974899,2.1901845857989885e-6,1.5761486409350393e-6,11.09888999974899,3.7196648780856473e-6,0.0012146507753762268,11.09888999974899,0.002048621193057079,0.014413522159025681,11.09888999974899,1.017799961519412e-6,0.00033387978719582397,11.09888999974899,0.06416947086718454,0.3653772339334875,11.09888999974899,9.64360998540379e-10,5.9539109893612705e-8,11.09888999974899,9.653296352719678e-10,9.203331473631944e-8,11.09888999974899,1.0177991047392744e-6,9.354877801309571e-7,11.055276381909549,3.6338252456460045e-22,0.0
11.198879999745204,1.815281941994171e-10,6.664860322565611e-8,11.198879999745204,0.005145839727745629,0.021247047711580654,11.198879999745204,0.0018652903009211575,0.00614283994612753,11.198879999745204,1.7487146046679286e-6,1.7646850922917067e-6,11.198879999745204,3.025251019261075e-6,0.0012268782517614366,11.198879999745204,0.001695445404610638,0.014485972727464401,11.198879999745204,8.55326620848034e-7,0.0003457923022266801,11.198879999745204,0.08062907065581075,0.45350095157624704,11.198879999745204,9.795830955062694e-10,6.048367901311284e-8,11.198879999745204,9.81353793507941e-10,9.326661879537732e-8,11.198879999745204,8.553258669650874e-7,7.110837597501251e-7,11.155778894472363,3.8770337697819574e-22,0.0
11.298869999741418,2.232419831730912e-10,6.801018342639463e-8,11.298869999741418,0.006602110822854205,0.022504531048562783,11.298869999741418,0.00237231218615011,0.006189184641440807,11.298869999741418,2.1251148536607244e-6,2.506461329360297e-6,11.298869999741418,3.7521005272931767e-6,0.0012384283005967593,11.298869999741418,0.002097491850065782,0.01593300322608112,11.298869999741418,1.0856905498628142e-6,0.00035830515181572666,11.298869999741418,0.08639668390559299,0.5972267027032538,11.298869999741418,1.1280337022892228e-9,6.203834378806101e-8,11.298869999741418,1.129396181700964e-9,9.517263548189383e-8,11.298869999741418,1.0856897447065065e-6,7.838830434114559e-7,11.256281407035177,5.290353150821884e-22,0.0
11.398859999737633,2.279811491341338e-10,6.92814703146092e-8,11.398859999737633,0.006918920352245985,0.023635175783612038,11.398859999737633,0.002462657967434769,0.006378994404769321,11.398859999737633,2.105630651534797e-6,2.964159532335248e-6,11.398859999737633,3.79628323610127e-6,0.0012450980275646464,11.398859999737633,0.002127187981733923,0.017053968741888876,11.398859999737633,1.1261289802215078e-6,0.00037060062740316556,11.398859999737633,0.07964745601845633,0.5972143081481982,11.398859999737633,1.124873668602468e-9,6.599162289500367e-8,11.398859999737633,1.1260316263637232e-9,9.601105110206763e-8,11.398859999737633,1.1261281778032356e-6,9.252421179949861e-7,11.35678391959799,3.7094955872125054e-22,0.0
11.498849999733848,2.2931115788695258e-10,7.066036591875137e-8,11.498849999733848,0.007142297781694138,0.02466993315969683,11.498849999733848,0.002516640751886006,0.0065563893577615115,11.498849999733848,2.0517530318439476e-6,3.0290255100528677e-6,11.498849999733848,3.7797791283933645e-6,0.0012559395304333702,11.498849999733848,0.0021272208079358996,0.01741105016193654,11.498849999733848,1.1506933120312936e-6,0.000383765217146518,11.498849999733848,0.07799894033851139,0.6576997560982617,11.498849999733848,1.1507396704607875e-9,6.732497695688993e-8,11.498849999733848,1.1518911532027319e-9,9.693374877798858e-8,11.498849999733848,1.1506925621120825e-6,9.726709799394232e-7,11.457286432160805,5.027203178286307e-22,0.0
11.598839999730062,2.330143960904535e-10,7.21556625407721e-8,11.598839999730062,0.007462830654234288,0.026242074769574818,11.598839999730062,0.0026015511397132754,0.006861548459257997,11.598839999730062,2.020273158476699e-6,2.7290796151659648e-6,11.598839999730062,3.805458251757694e-6,0.0012715224447658316,11.598839999730062,0.0021546510089324685,0.017293278866891644,11.598839999730062,1.1902306605321712e-6,0.00039788197397311217,11.598839999730062,0.09068741624832827,0.7777838778952005,11.598839999730062,1.2380407714564092e-9,6.731216340109135e-8,11.598839999730062,1.2393959098215586e-9,1.0071996456586758e-7,11.598839999730062,1.1902299199514849e-6,9.018421453321711e-7,11.557788944723619,4.717002043635755e-22,0.0
11.698829999726277,2.140795968487787e-10,7.353571370651124e-8,11.698829999726277,0.007001291943456318,0.02725477739984055,11.698829999726277,0.0024129219984998975,0.007156555546805419,11.698829999726277,1.782893365295401e-6,2.0820589135264592e-6,11.698829999726277,3.436092673695235e-6,0.0012818156854635498,11.698829999726277,0.0019626169658305166,0.01630660461436085,11.698829999726277,1.1055215158053044e-6,0.0004117170983616999,11.698829999726277,0.11776799997162576,0.6758024855795616,11.698829999726277,1.2428773329820143e-9,6.657074099041002e-8,11.698829999726277,1.2446465579048628e-9,1.0233209535492959e-7,11.698829999726277,1.1055208352179684e-6,8.121100268706155e-7,11.658291457286433,6.109013568022968e-22,0.0
11.798819999722491,2.1020997899172133e-10,7.496159415800526e-8,11.798819999722491,0.007019881553822099,0.02999582096697745,11.798819999722491,0.002397717590270397,0.00806573940077284,11.798819999722491,1.6855397847864416e-6,1.318895257611851e-6,11.798819999722491,3.33163590336351e-6,0.0012924741946897063,11.798819999722491,0.001893316328392658,0.016198652863380555,11.798819999722491,1.0928860173380415e-6,0.00042611181065937075,11.798819999722491,0.14347993071806206,0.72265727524344,11.798819999722491,1.0429757275057306e-9,6.774075861775084e-8,11.798819999722491,1.0439039907593e-9,1.043804610302722e-7,11.798819999722491,1.0928854173952337e-6,9.564328665546512e-7,11.758793969849247,7.910305798991288e-22,0.0
11.898809999718706,2.2829786589373932e-10,7.621867844277596e-8,11.898809999718706,0.007918380081590888,0.03304834612138809,11.898809999718706,0.0026701383717236834,0.008554209101195394,11.898809999718706,1.7818645993218736e-6,1.3235204836818929e-6,11.898809999718706,3.6090428437255373e-6,0.0013012379855147182,11.898809999718706,0.0020730306425417637,0.015832968593645788,11.898809999718706,1.2206845634068208e-6,0.00043969088251576247,11.898809999718706,0.12810398242746052,0.7078859349527551,11.898809999718706,1.3600155579228396e-9,6.752398913695161e-8,11.898809999718706,1.3618125809062826e-9,1.0895167471402316e-7,11.898809999718706,1.2206838912182951e-6,9.02838983336293e-7,11.859296482412061,8.323916827688521e-22,0.0
11.99879999971492,2.383645995825585e-10,7.766466397466804e-8,11.99879999971492,0.0085106332331145,0.03731362130966554,11.99879999971492,0.0028402486637841653,0.00964543726009635,11.99879999971492,1.7986087868497728e-6,3.4940836124898256e-6,11.99879999971492,3.7425793176482447e-6,0.0013097674291785175,11.99879999971492,0.002146581963552123,0.017222147030235738,11.99879999971492,1.2939232913907464e-6,0.0004546979075204397,11.99879999971492,0.1735338208214697,1.3533943984456582,11.99879999971492,1.3366099912364538e-9,6.911158023871992e-8,11.99879999971492,1.3379866368870749e-9,1.1315844860722238e-7,11.99879999971492,1.2939227024377182e-6,1.2285514465772051e-6,11.959798994974875,9.525598724012274e-22,0.0
12.098789999711135,2.1823057814361338e-10,7.898975885028438e-8,12.098789999711135,0.007944176035377778,0.031838211559292104,12.098789999711135,0.0026222967445259935,0.008255640227693607,12.098789999711135,1.5736528493552522e-6,3.952456219150766e-6,12.098789999711135,3.3674473130981768e-6,0.0013208192939228429,12.098789999711135,0.0019335822465007548,0.017852616894590414,12.098789999711135,1.1911512046350252e-6,0.0004694862369526758,12.098789999711135,0.15227660978014865,1.249296239593902,12.098789999711135,1.1765062994064114e-9,7.27108821099998e-8,12.098789999711135,1.1776091871892191e-9,1.0639824993443286e-7,12.098789999711135,1.1911506365615092e-6,1.1147486645925724e-6,12.06030150753769,8.543487719511857e-22,0.0
12.19877999970735,2.110810264887269e-10,8.061958043363837e-8,12.19877999970735,0.007880327579417238,0.03299392827406049,12.19877999970735,0.0025710368373510267,0.008103744405659735,12.19877999970735,1.4600127364109247e-6,2.9319147031498176e-6,12.19877999970735,3.2162566282339457e-6,0.0013347798634011827,12.19877999970735,0.001851207025298366,0.019068830051313056,12.19877999970735,1.1653489560742753e-6,0.0004862496273423514,12.19877999970735,0.19121644925428405,1.1915811086511068,12.19877999970735,1.143071932475617e-9,7.571670287141739e-8,12.19877999970735,1.1440875417617486e-9,1.0522316682489498e-7,12.19877999970735,1.165348464765971e-6,1.0400647543353315e-6,12.160804020100503,1.1974371975090965e-21,0.0
12.298769999703564,2.284131730506819e-10,8.218903390462627e-8,12.298769999703564,0.008841924479640521,0.03926773020616999,12.298769999703564,0.0028488397564864166,0.009782951456078494,12.298769999703564,1.5285580735327224e-6,1.6552824120628208e-6,12.298769999703564,3.4698739612525254e-6,0.0013472934823672317,12.298769999703564,0.002004037922808497,0.017711949955956353,12.298769999703564,1.2897848265117196e-6,0.0005030445940216532,12.298769999703564,0.23091780504806722,1.9844829915510556,12.298769999703564,1.3140468819622265e-9,7.401508841595912e-8,12.298769999703564,1.3152121648791281e-9,1.1394403692064508e-7,12.298769999703564,1.2897843109125096e-6,1.1425195363880893e-6,12.261306532663317,1.0826813861073314e-21,0.0
12.398759999699779,2.508425966496218e-10,8.350889097172347e-8,12.398759999699779,0.010088334963959241,0.04534013325067536,12.398759999699779,0.0032076094350549965,0.010909372120821593,12.398759999699779,1.6236597763915418e-6,3.2702276873324378e-6,12.398759999699779,3.8024632783598696e-6,0.0013539078571022894,12.398759999699779,0.0022062030373019245,0.018937769036224395,12.398759999699779,1.4514927942866013e-6,0.0005184121879150909,12.398759999699779,0.25939351525421894,1.447558769530217,12.398759999699779,1.5790745822103605e-9,7.624843514736176e-8,12.398759999699779,1.5806884774040728e-9,1.2044181340799443e-7,12.398759999699779,1.4514922589023271e-6,1.265540991581841e-6,12.361809045226131,7.378056055200669e-22,0.0
12.498749999695994,2.2352472861130957e-10,8.504953142701614e-8,12.498749999695994,0.009203687641571798,0.03728261010215391,12.498749999695994,0.0028853612719644266,0.008977217416614575,12.498749999695994,1.375691695332232e-6,3.2857756506269453e-6,12.498749999695994,3.3275976022270553e-6,0.0013679808462846669,12.498749999695994,0.0019453131987230714,0.019992468896315577,12.498749999695994,1.3060758870541086e-6,0.0005357443429948993,12.498749999695994,0.2860506950736805,1.767341721528149,12.498749999695994,1.5601136560616546e-9,7.948657219648365e-8,12.498749999695994,1.5622685545720985e-9,1.1145756031164707e-7,12.498749999695994,1.3060754339751465e-6,1.027523219949616e-6,12.462311557788945,7.659600418227037e-22,0.0
12.598739999692208,2.476525579470766e-10,8.667286691874485e-8,12.598739999692208,0.010556415446779132,0.048179156993885176,12.598739999692208,0.003272643772048451,0.011441399641199886,12.598739999692208,1.467254760094889e-6,2.1634758454459633e-6,12.598739999692208,3.6798901401632787e-6,0.001380307193696064,12.598739999692208,0.00214057030513434,0.01901759243488067,12.598739999692208,1.4719402486677435e-6,0.0005540802809300428,12.598739999692208,0.31195322058887365,1.7014346392681499,12.598739999692208,1.582020266126543e-9,7.78457345653001e-8,12.598739999692208,1.5835656767781174e-9,1.2004840525467658e-7,12.598739999692208,1.4719398300588693e-6,1.4073555169681996e-6,12.56281407035176,8.55341227139833e-22,0.0
12.698729999688423,1.93060437689345e-10,8.788672536799687e-8,12.698729999688423,0.008355009086032265,0.04550338580494439,12.698729999688423,0.00254894475189836,0.010440722497074988,12.698729999688423,1.072596190228981e-6,2.8166517192556256e-6,12.698729999688423,2.785399674253543e-6,0.0013871175435953376,12.698729999688423,0.001639927370330956,0.01977899777305457,12.698729999688423,1.149155278771844e-6,0.0005698223118040418,12.698729999688423,0.3342130841457412,2.0338877426353887,12.698729999688423,1.4560941237452675e-9,8.049533921204237e-8,12.698729999688423,1.4584366975646704e-9,1.1817545528388021e-7,12.698729999688423,1.1491549252820952e-6,1.1386581442790484e-6,12.663316582914574,1.1478078613542458e-21,0.0
12.798719999684637,2.395295916403442e-10,8.965417888801868e-8,12.798719999684637,0.010869449226799749,0.04986769207425121,12.798719999684637,0.0032749065074390528,0.010551419126479366,12.798719999684637,1.2905712576266828e-6,2.1442512723877207e-6,12.798719999684637,3.486868756646304e-6,0.0014022792516854017,12.798719999684637,0.002044653115734069,0.01964205750179157,12.798719999684637,1.4684442556918194e-6,0.0005895933824454607,12.798719999684637,0.34958844492644053,1.516286224879283,12.798719999684637,1.7599234976730137e-9,8.060352284197806e-8,12.798719999684637,1.7620766657064953e-9,1.234475776947529e-7,12.798719999684637,1.4684439042896088e-6,1.0715404130691454e-6,12.763819095477388,1.1590061350031079e-21,0.0
12.898709999680852,2.5159883463268494e-10,9.093188701542644e-8,12.898709999680852,0.01182059072548988,0.05495853675138471,12.898709999680852,0.003513407916956766,0.011969105235608122,12.898709999680852,1.293678461595864e-6,2.676333371057676e-6,12.898709999680852,3.6424572856288748e-6,0.0014093151234059144,12.898709999680852,0.0021354106716521856,0.02052292265581202,12.898709999680852,1.5689271015851897e-6,0.0006064755498346489,12.898709999680852,0.35970740293648873,0.6509321882548555,12.898709999680852,1.861219172243042e-9,8.317843429117805e-8,12.898709999680852,1.86332577234859e-9,1.221238188309422e-7,12.898709999680852,1.5689267933040925e-6,1.2077849817622671e-6,12.864321608040202,1.2990394655837429e-21,0.0
12.998699999677067,2.4501353341864046e-10,9.272769569398213e-8,12.998699999677067,0.01187160431667347,0.05628453390766952,12.998699999677067,0.0034778158267693986,0.01138848736180626,12.998699999677067,1.1936039227529379e-6,2.1696891708918406e-6,12.998699999677067,3.509078749945722e-6,0.0014241894160295378,12.998699999677067,0.0020608077761735876,0.020295528892242967,12.998699999677067,1.5479719216287885e-6,0.0006272805524258009,12.998699999677067,0.3678728631816828,0.518441094747367,12.998699999677067,1.874797700454741e-9,8.324604303580333e-8,12.998699999677067,1.876948733070078e-9,1.2745911785901481e-7,12.998699999677067,1.5479716048205295e-6,1.125722562647793e-6,12.964824120603016,1.4987707317480278e-21,0.0
13.098689999673281,2.0438748812356892e-10,9.401876172597247e-8,13.098689999673281,0.010105939460316826,0.05742927629759733,13.098689999673281,0.002914547858857036,0.012105773685972054,13.098689999673281,9.300022791222856e-7,2.6081362347136346e-6,13.098689999673281,2.860249276107782e-6,0.0014309615682010243,13.098689999673281,0.0016880163467453517,0.021082595971014282,13.098689999673281,1.2946667889603601e-6,0.0006450677656749183,13.098689999673281,0.38887591879320244,1.2087619805155698,13.098689999673281,1.6639166388823862e-9,8.587007897750101e-8,13.098689999673281,1.6663282857886424e-9,1.261436017143238e-7,13.098689999673281,1.2946665116712533e-6,1.2414444336029786e-6,13.06532663316583,1.49901617963183e-21,0.0
13.198679999669496,2.573954723781915e-10,9.587980535831533e-8,13.198679999669496,0.013322163817969053,0.0663973048419917,13.198679999669496,0.003797155261225428,0.013965443404069224,13.198679999669496,1.121668859035979e-6,2.3124895986500347e-6,13.198679999669496,3.63354961326875e-6,0.001446043157091248,13.198679999669496,0.0021256552703484023,0.020505695162330136,13.198679999669496,1.6704052518591347e-6,0.0006672515574836192,13.198679999669496,0.45543486606455746,1.6664916244594108,13.198679999669496,1.875576320055151e-9,8.571487736127313e-8,13.198679999669496,1.8772476986261705e-9,1.3199523335726977e-7,13.198679999669496,1.6704050109431056e-6,1.5566831467995467e-6,13.165829145728644,1.168595136414335e-21,0.0
13.29866999966571,2.4582166073895863e-10,9.732059449606152e-8,13.29866999966571,0.013167141792208407,0.05925327199328489,13.29866999966571,0.0036889169577951054,0.011997494917305443,13.29866999966571,1.0068941156551573e-6,3.0388860955392223e-6,13.29866999966571,3.4307639362908134e-6,0.0014556184197123201,13.29866999966571,0.0020175968899454597,0.022628998890284094,13.29866999966571,1.6212005728331427e-6,0.000686518759298218,13.29866999966571,0.5684002897474838,1.6765061128411984,13.29866999966571,2.014447914489252e-9,9.047622661660552e-8,13.29866999966571,2.0167613132323317e-9,1.2730635437662923e-7,13.29866999966571,1.621200394184034e-6,1.2451743946921248e-6,13.266331658291458,1.2875488487485499e-21,0.0
13.398659999661925,2.7104665876234173e-10,9.884302512781234e-8,13.398659999661925,0.015079482135998306,0.08187920359856196,13.398659999661925,0.004166867143050058,0.015814193981456514,13.398659999661925,1.0453626426029534e-6,3.2990095902702394e-6,13.398659999661925,3.7745097253147545e-6,0.0014631017405377098,13.398659999661925,0.0022102126665019227,0.021909738389332883,13.398659999661925,1.81717099312773e-6,0.0007068233652306997,13.398659999661925,0.6412394493327458,0.4934746370793417,13.398659999661925,2.1163189456016868e-9,8.821309992952545e-8,13.398659999661925,2.1182331160045074e-9,1.4084374075155833e-7,13.398659999661925,1.8171708072565708e-6,1.6522874970776087e-6,13.366834170854272,1.5296511432592535e-21,0.0
13.49864999965814,2.4236245542929377e-10,1.0060580217606225e-7,13.49864999965814,0.013823536423324309,0.07630377011280094,13.49864999965814,0.003764511925792488,0.0147638955243156,13.49864999965814,8.642298497755135e-7,1.9309783343239814e-6,13.49864999965814,3.3199588539604016e-6,0.0014787697035133387,13.49864999965814,0.001940804440404877,0.021614523649467095,13.49864999965814,1.6300992923979867e-6,0.000729715866333346,13.49864999965814,0.6025559842893032,1.363504235329819,13.49864999965814,1.8224280667008315e-9,8.98757141194751e-8,13.49864999965814,1.8240769161578589e-9,1.37892312427944e-7,13.49864999965814,1.6300991532170523e-6,1.4349804033185553e-6,13.467336683417086,1.492071015942908e-21,0.0
13.598639999654354,2.2181711691929134e-10,1.0209323607971263e-7,13.598639999654354,0.013001729856451903,0.07474721061233044,13.598639999654354,0.003486537897442575,0.01332093407882503,13.598639999654354,7.288479735102242e-7,2.4110290086012e-6,13.598639999654354,2.9923003394269107e-6,0.0014882333872670579,13.598639999654354,0.0017479137601460555,0.023579517993136144,13.598639999654354,1.4999757985213995e-6,0.0007506969189548179,13.598639999654354,0.6628220442150099,1.7843664341023342,13.598639999654354,1.6481207486092547e-9,9.486960548588937e-8,13.598639999654354,1.649723750255935e-9,1.331862464024333e-7,13.598639999654354,1.499975637563426e-6,1.3881663000289122e-6,13.5678391959799,1.4660220351197725e-21,0.0
13.698629999650569,2.336073526909121e-10,1.0351275930366886e-7,13.698629999650569,0.014256624339823405,0.07973885530908723,13.698629999650569,0.0037598544722065638,0.014782451480759759,13.698629999650569,7.119331429790728e-7,2.958696077347764e-6,13.698629999650569,3.138255376663808e-6,0.0014963794642363817,13.698629999650569,0.0018324526733002333,0.023020904197234755,13.698629999650569,1.6090484260194708e-6,0.0007716108848347012,13.698629999650569,0.7126958114039852,0.9508681248999347,13.698629999650569,1.8042562775638632e-9,9.4192847341796e-8,13.698629999650569,1.805943380724156e-9,1.3832843985329776e-7,13.698629999650569,1.6090482707834936e-6,1.5210187837029145e-6,13.668341708542714,1.4803029727356784e-21,0.0
13.798619999646784,2.6871054112724537e-10,1.0522527226092477e-7,13.798619999646784,0.017214055763626415,0.09894586011499598,13.798619999646784,0.004459765567560677,0.017758201234533286,13.798619999646784,7.602816927333477e-7,3.2738983990107682e-6,13.798619999646784,3.6182406818173356e-6,0.0015084769418072287,13.798619999646784,0.002112802345515208,0.02217753218585671,13.798619999646784,1.9002555507175506e-6,0.0007952376176655208,13.798619999646784,0.7584678285677222,0.982987072589357,13.798619999646784,2.2344303790687176e-9,9.11989265595699e-8,13.798619999646784,2.2364354329943834e-9,1.4824299218435927e-7,13.798619999646784,1.9002553935545428e-6,1.846430702030834e-6,13.768844221105528,1.3854794673887725e-21,0.0
13.898609999642998,2.799203037783637e-10,1.0686256683785129e-7,13.898609999642998,0.018708599233971144,0.10872683133203902,13.898609999642998,0.004757367013487771,0.018045828664249954,13.898609999642998,7.249444510290029e-7,2.11709266206009e-6,13.898609999642998,3.7501549841975216e-6,0.001520223583251883,13.898609999642998,0.002192633849202535,0.022364707722228563,13.898609999642998,2.019115298666874e-6,0.0008182025633100336,13.898609999642998,0.8659049823286831,1.7249690809031497,13.898609999642998,2.52352279356518e-9,9.317665909974544e-8,13.898609999642998,2.5260068785954893e-9,1.4932726098101846e-7,13.898609999642998,2.0191151511644314e-6,1.4975078689009288e-6,13.869346733668342,1.528353726177076e-21,0.0
13.998599999639213,2.287456209160529e-10,1.086936440261058e-7,13.998599999639213,0.015566951132211833,0.10680676640056354,13.998599999639213,0.0039016613202596407,0.01736739770965325,13.998599999639213,5.237797681703455e-7,1.8042476526723285e-6,13.998599999639213,2.9952426569387754e-6,0.0015335097903187366,13.998599999639213,0.0017439276268664172,0.02335167113771368,13.998599999639213,1.6376847614598803e-6,0.0008437534440982122,13.998599999639213,0.9341285138975635,1.6801215100984008,13.998599999639213,1.8649618719743023e-9,9.676664838259621e-8,13.998599999639213,1.8668664035646214e-9,1.4829548112564205e-7,13.998599999639213,1.637684701035967e-6,1.4903918880083242e-6,13.969849246231156,1.6678552943205418e-21,0.0
14.098589999635427,2.785063227376267e-10,1.1034157103363682e-7,14.098589999635427,0.020087005344509197,0.11871917836200814,14.098589999635427,0.004929123673625895,0.0176807560446642,14.098589999635427,5.806069073037931e-7,2.3926534104890444e-6,14.098589999635427,3.672223055078107e-6,0.0015447378024322498,14.098589999635427,0.002142616240592627,0.02423165331362048,14.098589999635427,2.0649477388222823e-6,0.0008678312512798154,14.098589999635427,0.829217612372613,0.988554395752324,14.098589999635427,2.6395584762994307e-9,9.817002355384847e-8,14.098589999635427,2.6421874640859598e-9,1.5041572930117372e-7,14.098589999635427,2.0649476333224445e-6,1.483573191817156e-6,14.07035175879397,2.7012260489900017e-21,0.0
14.198579999631642,2.882048462105284e-10,1.118836351752742e-7,14.198579999631642,0.02159703611829462,0.13006600769331092,14.198579999631642,0.0052111506504460324,0.018312974661891204,14.198579999631642,5.274068456422026e-7,3.114911747212729e-6,14.198579999631642,3.776383673191525e-6,0.0015513406993752823,14.198579999631642,0.0021954747617564333,0.026341513867026982,14.198579999631642,2.1632810223260616e-6,0.0008915927742228659,14.198579999631642,1.0188528577465692,0.8424808234796494,14.198579999631642,2.672786713383241e-9,1.0475467215745427e-7,14.198579999631642,2.6752010044322764e-9,1.4937558599843996e-7,14.198579999631642,2.163280960091039e-6,1.8551685809913074e-6,14.170854271356784,4.009628174378694e-21,0.0
14.298569999627857,2.78084978556985e-10,1.1359469963025252e-7,14.298569999627857,0.02159769761287466,0.12606725244354924,14.298569999627857,0.005119064206543744,0.018748313228552527,14.298569999627857,4.3695200675614586e-7,3.099716871515241e-6,14.298569999627857,3.606608987506627e-6,0.0015648593567285027,14.298569999627857,0.0020920115547171047,0.026037027313296962,14.298569999627857,2.107219423545958e-6,0.0009177999598740663,14.298569999627857,0.9847533200280462,1.5670740727517996,14.298569999627857,2.5714262383378913e-9,1.0569246310092583e-7,14.298569999627857,2.5737733135770664e-9,1.4696324109109418e-7,14.298569999627857,2.1072193517482587e-6,1.9471572758727526e-6,14.271356783919598,3.741675413698405e-21,0.0
14.398559999624071,2.82393431579613e-10,1.1527754551337114e-7,14.398559999624071,0.022852982011823515,0.13957015408522871,14.398559999624071,0.005314672866851902,0.019662361531338924,14.398559999624071,3.7339870019803614e-7,3.1953074114251542e-6,14.398559999624071,3.6384338971576263e-6,0.0015758218510159342,14.398559999624071,0.00210674660572096,0.026388613911325538,14.398559999624071,2.17108833130693e-6,0.0009437698668465091,14.398559999624071,1.1696479006249845,1.5883543493319316,14.398559999624071,2.6766790293490712e-9,1.0726472817456624e-7,14.398559999624071,2.679143574683872e-9,1.4899711571065433e-7,14.398559999624071,2.171088291151908e-6,2.033146769199333e-6,14.371859296482413,2.6344284635382196e-21,0.0
14.498549999620286,2.9670193448623156e-10,1.1694013731237317e-7,14.498549999620286,0.025120568382681698,0.16633078754321934,14.498549999620286,0.005725408872873099,0.021078530424278277,14.498549999620286,3.2010580439988473e-7,2.997083175018927e-6,14.498549999620286,3.8066010466634304e-6,0.0015844080704505456,14.498549999620286,0.002201349300838239,0.027269343056908913,14.498549999620286,2.322832429901108e-6,0.0009693393974730122,14.498549999620286,1.213099577470235,1.3923499238015438,14.498549999620286,2.9531502490162564e-9,1.0905206494458501e-7,14.498549999620286,2.9558641139585076e-9,1.585458116314236e-7,14.498549999620286,2.3228323438021526e-6,1.8912954812316735e-6,14.472361809045227,2.4236432634921197e-21,0.0
14.5985399996165,2.7621607317558936e-10,1.1875831519355624e-7,14.5985399996165,0.024334519207862254,0.1726137547118232,14.5985399996165,0.0054287501536500376,0.02178253515993423,14.5985399996165,2.2976632191263996e-7,2.275803208208409e-6,14.5985399996165,3.50328871699754e-6,0.0015993505054365338,14.5985399996165,0.0020263814488774836,0.02557484397026778,14.5985399996165,2.189102661467019e-6,0.0009975413798442607,14.5985399996165,1.1562668382031225,1.5896041308977547,14.5985399996165,2.9257322913424517e-9,1.0519771946743836e-7,14.5985399996165,2.9287697832696996e-9,1.6126185655246066e-7,14.5985399996165,2.1891025460093797e-6,1.6017875530601162e-6,14.57286432160804,2.8840947359502335e-21,0.0
14.698529999612715,2.693360740992521e-10,1.2049821339077574e-7,14.698529999612715,0.024552505208145795,0.176254263411638,14.698529999612715,0.005387084241429528,0.023813429466812634,14.698529999612715,1.5267622470949645e-7,2.567640881463532e-6,14.698529999612715,3.3820676137988337e-6,0.0016103140671130686,14.698529999612715,0.0019451699362712693,0.025618222625121104,14.698529999612715,2.143880064137399e-6,0.0010257153537818872,14.698529999612715,1.2748742610019006,1.3838042780187896,14.698529999612715,2.6522025655763366e-9,1.0648068645953774e-7,14.698529999612715,2.6548013223375277e-9,1.637228056820789e-7,14.698529999612715,2.1438799055193855e-6,1.8978431993455672e-6,14.673366834170855,3.449604755492061e-21,0.0
14.79851999960893,2.783039684627896e-10,1.2201238178087756e-7,14.79851999960893,0.026688144868227574,0.20841440478199405,14.79851999960893,0.0057165946971295045,0.025812592085495675,14.79851999960893,9.29604759390007e-8,2.2350747074782e-6,14.79851999960893,3.4793110115393013e-6,0.001618659055321032,14.79851999960893,0.002002872773151815,0.025445929329644245,14.79851999960893,2.264974486413615e-6,0.0010516256303516754,14.79851999960893,1.120196244496413,1.1557978434665919,14.79851999960893,3.0679588491354493e-9,1.0564052401602883e-7,14.79851999960893,3.071120925576248e-9,1.686365188505991e-7,14.79851999960893,2.2649743242921137e-6,1.7134604234900104e-6,14.773869346733669,4.036407607532914e-21,0.0
14.898509999605144,3.0557311532080316e-10,1.2361660202669636e-7,14.898509999605144,0.03066987762936061,0.2386754022646099,14.898509999605144,0.0064453853326542,0.028276929427590056,14.898509999605144,2.3902347832436865e-8,2.9685893478909506e-6,14.898509999605144,3.8119956089956676e-6,0.0016280642904498448,14.898509999605144,0.0021836967502489616,0.02748746282285332,14.898509999605144,2.5243755230120564e-6,0.0010788688160953295,14.898509999605144,1.3413708534822355,1.8212246695279444,14.898509999605144,3.3059788976827865e-9,1.1144299274730596e-7,14.898509999605144,3.309065877110125e-9,1.721719971905975e-7,14.898509999605144,2.5243753443494234e-6,2.126906023805313e-6,14.874371859296483,4.31264155025643e-21,0.0
14.998499999601359,2.9834766085710824e-10,1.2529171419950223e-7,14.998499999601359,0.031185493598697163,0.236553847904266,14.998499999601359,0.006421898091897218,0.02526716194286191,14.998499999601359,5.2383812660258226e-8,3.314250949002507e-6,14.998499999601359,3.688560812484452e-6,0.0016349225479366002,14.998499999601359,0.0021059527275801466,0.027671533091958467,14.998499999601359,2.48827505778123e-6,0.0011074952769787967,14.998499999601359,1.2959558731524192,1.5361511065258107,14.998499999601359,3.216976740244332e-9,1.1226643614541256e-7,14.998499999601359,3.220030224223392e-9,1.6711656337329912e-7,14.998499999601359,2.4882748952518954e-6,2.4751132524754917e-6,14.974874371859297,4.238403428483714e-21,0.0
15.098489999597573,2.9950574857810054e-10,1.273467152144857e-7,15.098489999597573,0.03273525307515687,0.2763631715446583,15.098489999597573,0.0065971023704583295,0.026759317065704825,15.098489999597573,1.2735697785287376e-7,3.359597832479139e-6,15.098489999597573,3.6777656481642457e-6,0.0016525914045339898,15.098489999597573,0.0020937885215858852,0.02944843742932505,15.098489999597573,2.5306993155893676e-6,0.0011411437771937892,15.098489999597573,1.4355031638676568,1.6225723756145867,15.098489999597573,3.2914524591011715e-9,1.1795988885901383e-7,15.098489999597573,3.294583709950378e-9,1.6466495199782681e-7,15.098489999597573,2.530699115734266e-6,2.4255729107562813e-6,15.075376884422111,5.329451760298581e-21,0.0
15.198479999593788,3.1145313621390446e-10,1.292653131834193e-7,15.198479999593788,0.035740829589855,0.3135598046198736,15.198479999593788,0.007039610506655091,0.03160824325127633,15.198479999593788,2.0941566033906063e-7,3.1686949104733044e-6,15.198479999593788,3.8067554659181886e-6,0.001663460703015139,15.198479999593788,0.0021618246633888327,0.027969872530047405,15.198479999593788,2.675581851088084e-6,0.001172106518673583,15.198479999593788,1.458015960654655,1.357823292163467,15.198479999593788,3.5642170888107723e-9,1.1425615664890941e-7,15.198479999593788,3.567581768549203e-9,1.7819595934640402e-7,15.198479999593788,2.6755816427340904e-6,2.2096462001237666e-6,15.175879396984925,4.842211156476501e-21,0.0
15.298469999590003,2.941760019857747e-10,1.3066743065400042e-7,15.298469999590003,0.03532937729778719,0.294226638983773,15.298469999590003,0.006791276298666436,0.030759612530372685,15.298469999590003,2.6813265246775895e-7,2.3238025737057237e-6,15.298469999590003,3.5600950512460834e-6,0.0016720338096798066,15.298469999590003,0.0020190234621607476,0.028663875234386304,15.298469999590003,2.559417470823519e-6,0.0011999981736304022,15.298469999590003,1.4325034521850748,1.863204755272886,15.298469999590003,3.5512483086872315e-9,1.1713711585335137e-7,15.298469999590003,3.5548430359028433e-9,1.7354430111743332e-7,15.298469999590003,2.5594172698437603e-6,1.9673105906729396e-6,15.27638190954774,4.9028311079948004e-21,0.0
15.398459999586217,2.709740660686912e-10,1.3265854018269346e-7,15.398459999586217,0.03367555609150207,0.2912027364251169,15.398459999586217,0.006354056213485971,0.02897544803154974,15.398459999586217,3.173257001766789e-7,2.502736909455437e-6,15.398459999586217,3.2370107431250676e-6,0.0016854586404997758,15.398459999586217,0.0018255208083610436,0.02966299763181011,15.398459999586217,2.3571813334517735e-6,0.001234130425628087,15.398459999586217,1.53107820973972,1.4070081900461795,15.398459999586217,3.046356288198155e-9,1.2164888953222362e-7,15.398459999586217,3.0495095107720435e-9,1.7242855637851596e-7,15.398459999586217,2.3571811623456815e-6,2.1143318180331243e-6,15.376884422110553,4.024695766748611e-21,0.0
15.498449999582432,3.039894074360511e-10,1.3435224477227067e-7,15.498449999582432,0.04015204824144924,0.3834856237808604,15.498449999582432,0.007371319889357153,0.0352888618941518,15.498449999582432,4.293414821512224e-7,2.767432870588057e-6,15.498449999582432,3.6354408694042256e-6,0.0016953119337092095,15.498449999582432,0.00204746186844139,0.027949923755821563,15.498449999582432,2.7162165885864746e-6,0.001264949319371737,15.498449999582432,1.527484409020631,1.311869063968113,15.498449999582432,3.794130641549831e-9,1.1528398650094455e-7,15.498449999582432,3.7978214490870975e-9,1.8460095874536544e-7,15.498449999582432,2.7162163833428986e-6,2.004164760753928e-6,15.477386934673367,4.728024775013076e-21,0.0
15.598439999578646,3.154440432484706e-10,1.3596865015218818e-7,15.598439999578646,0.04363736673394855,0.4125120940791653,15.598439999578646,0.007840444889680073,0.03259163794747004,15.598439999578646,5.278572959950012e-7,2.7749110333736864e-6,15.598439999578646,3.7527760134577807e-6,0.0017010235697440775,15.598439999578646,0.002102932541668883,0.03012899826970312,15.598439999578646,2.8489318129284406e-6,0.0012957574291664437,15.598439999578646,1.4412971919730198,1.8896897789519975,15.598439999578646,3.860153798297962e-9,1.2126061638488637e-7,15.598439999578646,3.86367260217334e-9,1.8092523189488838e-7,15.598439999578646,2.8489315636301766e-6,2.6291412536462353e-6,15.577889447236181,5.10018272811464e-21,0.0
15.698429999574861,2.923855151629361e-10,1.382068872722957e-7,15.698429999574861,0.04218648300223676,0.3992788063194281,15.698429999574861,0.007408982853650652,0.036934773611750335,15.698429999574861,5.614314782430266e-7,3.2103663487923706e-6,15.698429999574861,3.4396956456011876e-6,0.0017199695706520632,15.698429999574861,0.0019202055178319107,0.029044334201293303,15.698429999574861,2.656375895384245e-6,0.0013345540961964655,15.698429999574861,1.321093082491178,1.6685062662882202,15.698429999574861,3.5455494974068813e-9,1.207572257944263e-7,15.698429999574861,3.548974937024663e-9,1.8654991761811536e-7,15.698429999574861,2.656375688183344e-6,2.369744958071814e-6,15.678391959798995,5.194870792388903e-21,0.0
15.798419999571076,2.8741392362845586e-10,1.3966051286083498e-7,15.798419999571076,0.0435000125500913,0.3768871462392058,15.798419999571076,0.00745642737743415,0.03479362006617102,15.798419999571076,6.230904306312089e-7,2.135879174883429e-6,15.798419999571076,3.355460263491031e-6,0.0017263572983879745,15.798419999571076,0.0018664568652793743,0.030130224938102662,15.798419999571076,2.6399767783655993e-6,0.0013651775506595852,15.798419999571076,1.4997572527775775,1.9098874386949471,15.798419999571076,3.5325938948680405e-9,1.2471612684630053e-7,15.798419999571076,3.5360823006474756e-9,1.8488633186732147e-7,15.798419999571076,2.6399765850760515e-6,2.4473066189161114e-6,15.77889447236181,6.550615785370371e-21,0.0
15.89840999956729,3.1018846449651897e-10,1.4187879866753576e-7,15.89840999956729,0.049645247408921477,0.5832424852419975,15.89840999956729,0.008291519507627472,0.04163060811282154,15.89840999956729,7.516782601620785e-7,3.753685356092477e-6,15.89840999956729,3.6140362690350047e-6,0.001742083665664033,15.89840999956729,0.0020029771668692788,0.0296237564348933,15.89840999956729,2.9017041182323822e-6,0.0014042088489160142,15.89840999956729,1.5989597547462076,1.4239301529575417,15.89840999956729,3.965801681974707e-9,1.2353557230174944e-7,15.89840999956729,3.969471294936256e-9,1.9142392658820321e-7,15.89840999956729,2.9017039293862304e-6,2.7004569782819224e-6,15.879396984924623,7.189918889533157e-21,0.0
15.998399999563505,3.2774964691025043e-10,1.435780786353637e-7,15.998399999563505,0.055521055761043714,0.613851108992411,15.998399999563505,0.009021808972375655,0.03828334954793774,15.998399999563505,8.761635384638069e-7,2.1491164411928344e-6,15.998399999563505,3.8063994917951645e-6,0.0017513819101115768,15.998399999563505,0.0021030105691466597,0.032232153727490366,15.998399999563505,3.1227150155904507e-6,0.001436908162802408,15.998399999563505,1.6527339040027829,1.820262499371815,15.998399999563505,4.414799614829811e-9,1.309620962500385e-7,15.998399999563505,4.418669929125965e-9,1.869171456476994e-7,15.998399999563505,3.122714763291045e-6,2.460527990876501e-6,15.979899497487438,7.035042516784523e-21,0.0
16.09838999955972,2.619592712923719e-10,1.4532538058862433e-7,16.09838999955972,0.04639860563244243,0.5915568161246688,16.09838999955972,0.007319317830922892,0.04639324785417702,16.09838999955972,7.525562670276478e-7,2.672783491642366e-6,16.09838999955972,2.9864540773920567e-6,0.0017609538962547527,16.09838999955972,0.001648965639363684,0.02996735729300185,16.09838999955972,2.508856836401504e-6,0.0014727870652436316,16.09838999955972,1.6644303066847548,1.4379130357978762,16.09838999955972,3.743319348130432e-9,1.2383902640054932e-7,16.09838999955972,3.747338479823275e-9,1.9850893886226785e-7,16.09838999955972,2.508856662041841e-6,2.2188964146485333e-6,16.08040201005025,8.383021762437866e-21,0.0
16.198379999555936,3.316517557023556e-10,1.472689092036359e-7,16.198379999555936,0.06229590043784921,0.856985697201528,16.198379999555936,0.009612781336250145,0.046597329297717406,16.198379999555936,1.0543236993135685e-6,3.1972976479751783e-6,16.198379999555936,3.804485439521922e-6,0.0017703860437898178,16.198379999555936,0.002084797095875035,0.033256007491399064,16.198379999555936,3.2365626161009803e-6,0.001509790914589846,16.198379999555936,1.4569894213169672,1.6348873559810972,16.198379999555936,4.590729505476129e-9,1.3534054696482295e-7,16.198379999555936,4.5947443838192086e-9,1.968894479451423e-7,16.198379999555936,3.236562306051368e-6,2.6653856425429974e-6,16.180904522613066,9.128509972266506e-21,0.0
16.29836999955215,2.7979210712554645e-10,1.4891251598981035e-7,16.29836999955215,0.05462099026014046,0.6064894415611239,16.29836999955215,0.008231462528963389,0.044539169095483194,16.29836999955215,9.540889737292852e-7,1.6097060943726298e-6,16.29836999955215,3.1576792710167494e-6,0.0017812927101365308,16.29836999955215,0.0017230649899832651,0.03192476292286224,16.29836999955215,2.724733410899978e-6,0.0015463775210876418,16.29836999955215,1.6883166872602084,1.9942729439440028,16.29836999955215,3.739358296631182e-9,1.3218625434636923e-7,16.29836999955215,3.74325659569893e-9,1.968732066457953e-7,16.29836999955215,2.7247332338493717e-6,2.552019952605462e-6,16.281407035175878,1.1414311101655147e-20,0.0
16.398359999548365,2.6719679358340337e-10,1.5092415721778305e-7,16.398359999548365,0.05557822660786483,0.7387966373431185,16.398359999548365,0.008086314219068483,0.05377386801694261,16.398359999548365,9.67254352457045e-7,2.862946584627477e-6,16.398359999548365,2.9929516061590965e-6,0.0017938142365730978,16.398359999548365,0.001632247720809809,0.031055442995513938,16.398359999548365,2.6575801944924333e-6,0.001585638878536724,16.398359999548365,1.7034921526076898,1.8354634634001914,16.398359999548365,4.025523542313168e-9,1.2809493919427227e-7,16.398359999548365,4.029719096166611e-9,2.0564153994920357e-7,16.398359999548365,2.6575800532300297e-6,2.3437683271226088e-6,16.381909547738694,1.1850841826789301e-20,0.0
16.49834999954458,2.8511794132906523e-10,1.5301876401922364e-7,16.49834999954458,0.062813540336088,0.8543624123735107,16.49834999954458,0.008894035364374173,0.053418990105865385,16.49834999954458,1.1079908943612714e-6,2.3559205492479266e-6,16.49834999954458,3.185950489784324e-6,0.0018073355947664492,16.49834999954458,0.0017289103682025053,0.032244269900966065,16.49834999954458,2.8784111975629878e-6,0.0016268454351923698,16.49834999954458,1.7044485603731294,1.7924274951696033,16.49834999954458,4.3477614536890555e-9,1.326625607330884e-7,16.49834999954458,4.351988743241559e-9,2.052546473631702e-7,16.49834999954458,2.878411005201727e-6,2.303377851535285e-6,16.482412060301506,1.2414091268065904e-20,0.0
16.598339999540794,2.6074555658398584e-10,1.547999960077019e-7,16.598339999540794,0.060509423367530873,0.7997934482197188,16.598339999540794,0.00831855199926333,0.050295352340671305,16.598339999540794,1.0715189497840855e-6,1.9102808993599395e-6,16.598339999540794,2.88105599252784e-6,0.0018169360942522036,16.598339999540794,0.0015585109102558517,0.0338974139864719,16.598339999540794,2.6545304228784212e-6,0.0016655593391703303,16.598339999540794,1.5035493365700157,2.115450809891655,16.598339999540794,4.080632931553184e-9,1.3985977828580413e-7,16.598339999540794,4.084867858009643e-9,2.015055765499856e-7,16.598339999540794,2.65453035742763e-6,2.4228545438327834e-6,16.582914572864322,1.5714858797578113e-20,0.0
16.69832999953701,3.020553215008406e-10,1.5645865478367224e-7,16.69832999953701,0.07385091095496496,1.193018573063453,16.69832999953701,0.009944893900571879,0.053564155225333726,16.69832999953701,1.3368713547042055e-6,1.531458523902043e-6,16.69832999953701,3.341134808710025e-6,0.0018250287083113534,16.69832999953701,0.0017926723819351393,0.033293362273253635,16.69832999953701,3.1029049222012934e-6,0.0017039686736758292,16.69832999953701,1.7316220522559078,1.665307292600188,16.69832999953701,4.409036552511341e-9,1.3833364641501251e-7,16.69832999953701,4.4133543866106185e-9,2.064832025778109e-7,16.69832999953701,3.1029047316317564e-6,2.8702268818519856e-6,16.683417085427134,1.884086758132168e-20,0.0
16.798319999533224,3.4367558271377905e-10,1.5837498606226173e-7,16.798319999533224,0.09004140285520987,1.3404695647609925,16.798319999533224,0.01173391567710778,0.06748145647503898,16.798319999533224,1.6135816901234112e-6,2.582611709953493e-6,16.798319999533224,3.8061544041654703e-6,0.0018360261118210654,16.798319999533224,0.0020341120161292635,0.03425930088131335,16.798319999533224,3.6145645669866736e-6,0.001743544819626833,16.798319999533224,1.6822770782551542,1.4719254730036082,16.798319999533224,5.359758280184492e-9,1.3982975960499376e-7,16.798319999533224,5.364178492562047e-9,2.120959723279625e-7,16.798319999533224,3.6145642728999243e-6,2.8692257848562016e-6,16.78391959798995,1.9896969978033137e-20,0.0
16.898309999529438,2.658781727952667e-10,1.6043549208567924e-7,16.898309999529438,0.07212163892027317,1.2510345471691176,16.898309999529438,0.009175287459338953,0.06938544894644967,16.898309999529438,1.3025108409909552e-6,2.9987836865632416e-6,16.898309999529438,2.8826799648490765e-6,0.0018485623078794836,16.898309999529438,0.0015338785046033168,0.032726552370481804,16.898309999529438,2.767939805943803e-6,0.00178828220813503,16.898309999529438,1.6628960107043957,1.9573649493881147,16.898309999529438,3.9118391045065765e-9,1.3502117493743553e-7,16.898309999529438,3.916253835499153e-9,2.178935937681977e-7,16.898309999529438,2.767939566132163e-6,2.6819239095465314e-6,16.884422110552762,1.9776331754259322e-20,0.0
16.998299999525653,3.3411077452507713e-10,1.623626678994915e-7,16.998299999525653,0.09839702935859541,1.2582526817350737,16.998299999525653,0.012059784488828981,0.07438736385470533,16.998299999525653,1.733564073379346e-6,3.760455220987394e-6,16.998299999525653,3.651470917748239e-6,0.0018595012275354045,16.998299999525653,0.0019354003577569537,0.03345032086074539,16.998299999525653,3.5990982444646573e-6,0.0018300263946094222,16.998299999525653,1.7332702587872302,1.523998916818506,16.998299999525653,5.470292463280245e-9,1.3651344573175928e-7,16.998299999525653,5.474865438642238e-9,2.2027736809989853e-7,16.998299999525653,3.59909788961938e-6,2.6527822077292104e-6,16.984924623115578,2.3647473297855866e-20,0.0
17.098289999521867,3.5001538352494756e-10,1.6457193493046884e-7,17.098289999521867,0.10927030283132566,1.8092253183810667,17.098289999521867,0.013016175442065505,0.08077716732357006,17.098289999521867,1.9121036357520573e-6,4.583785125581434e-6,17.098289999521867,3.8101212824097192e-6,0.0018713505459443966,17.098289999521867,0.002008606909616688,0.03489003583796791,17.098289999521867,3.812345058453018e-6,0.0018764533227084636,17.098289999521867,1.7215357465900807,1.987680510968069,17.098289999521867,5.71495139464013e-9,1.4219862353074512e-7,17.098289999521867,5.719685114735948e-9,2.234706529477593e-7,17.098289999521867,3.812344632128821e-6,3.1368965609818613e-6,17.08542713567839,2.364848006786737e-20,0.0
17.198279999518082,3.473610687824088e-10,1.6652891727616777e-7,17.198279999518082,0.11499240300162829,2.07097042127356,17.198279999518082,0.013288416072981394,0.0843370985505496,17.198279999518082,1.986598040436528e-6,4.942892009176318e-6,17.198279999518082,3.7576092711617593e-6,0.001882029836444104,17.198279999518082,0.0019716227745421124,0.035354980058970316,17.198279999518082,3.822565163843153e-6,0.0019206148566306368,17.198279999518082,1.6285409043998769,1.4268201897567607,17.198279999518082,5.7246085036336705e-9,1.4362850533346144e-7,17.198279999518082,5.7294027843207466e-9,2.219943678965018e-7,17.198279999518082,3.822564697874723e-6,3.4083625291887712e-6,17.185929648241206,2.3654832936326688e-20,0.0
17.298269999514297,3.5328677058740123e-10,1.6845872431967954e-7,17.298269999514297,0.12452945954830975,1.8146403659637529,17.298269999514297,0.013933631266764347,0.09008277885669744,17.298269999514297,2.1115409923224723e-6,4.816674980853164e-6,17.298269999514297,3.8030585474166476e-6,0.0018931954674570248,17.298269999514297,0.001986487890269955,0.03566019416239294,17.298269999514297,3.939413836253576e-6,0.0019656894375762696,17.298269999514297,1.6772460234170619,1.1670932404052894,17.298269999514297,5.964966906577452e-9,1.4515069854824397e-7,17.298269999514297,5.969834540798849e-9,2.270204210686177e-7,17.298269999514297,3.939413347072359e-6,3.293707370821583e-6,17.28643216080402,2.420540513957908e-20,0.0
17.39825999951051,3.4684354050223193e-10,1.701158000324897e-7,17.39825999951051,0.1303655518481311,1.830277466978013,17.39825999951051,0.01409512115888687,0.09321732622213927,17.39825999951051,2.1571131174278225e-6,4.158108566147298e-6,17.39825999951051,3.7102525266419563e-6,0.0019032664292321943,17.39825999951051,0.0019302995301604918,0.03497481512727422,17.39825999951051,3.919524029995919e-6,0.002008199523132407,17.39825999951051,1.768421882786329,1.2619397536041512,17.39825999951051,6.0688112036296386e-9,1.4207278975859303e-7,17.39825999951051,6.073498004855325e-9,2.301511149942985e-7,17.39825999951051,3.919523578197108e-6,2.8901055757866146e-6,17.386934673366834,1.9584496019306935e-20,0.0
17.498249999506726,2.6195236242790163e-10,1.720968179286781e-7,17.498249999506726,0.10402365276259509,2.0123854527335867,17.498249999506726,0.010831604381729263,0.09627733979643587,17.498249999506726,1.6657079169773478e-6,3.510941519227643e-6,17.498249999506726,2.7461241195113015e-6,0.0019143106029541558,17.498249999506726,0.0014265182003845957,0.035021790800717316,17.498249999506726,2.9673215564917964e-6,0.0020559086632729704,17.498249999506726,1.773069736791701,1.205481155542032,17.498249999506726,4.7914622962893396e-9,1.4364379800806732e-7,17.498249999506726,4.795876529519868e-9,2.3251379690358144e-7,17.498249999506726,2.9673212895885253e-6,2.9001113128110344e-6,17.487437185929647,1.6925897096182323e-20,0.0
17.59823999950294,3.5975214296105533e-10,1.7410574519172608e-7,17.59823999950294,0.15321522272556784,2.2598301055915337,17.59823999950294,0.015541188120228026,0.10838673575408922,17.59823999950294,2.428586759974335e-6,2.7044829040386212e-6,17.59823999950294,3.810046224408237e-6,0.0019229607503209998,17.59823999950294,0.0019624592375757158,0.03732544922267753,17.59823999950294,4.156260404222393e-6,0.0021020842234840235,17.59823999950294,1.777617406089489,1.4952058025255475,17.59823999950294,6.411682543034659e-9,1.5203789929400535e-7,17.59823999950294,6.416762510422769e-9,2.3677107123026425e-7,17.59823999950294,4.156259865860207e-6,3.5219960022783143e-6,17.587939698492463,1.546902586293805e-20,0.0
17.698229999499155,2.91503836206049e-10,1.7594251468348612e-7,17.698229999499155,0.13002861485439585,1.5186346784712395,17.698229999499155,0.012818335116903732,0.09507303241578391,17.698229999499155,2.0272864006646713e-6,1.2129307222592358e-6,17.698229999499155,3.0357297111912773e-6,0.0019347791079659569,17.698229999499155,0.0015567587712651458,0.036976923256438095,17.698229999499155,3.3501765944404856e-6,0.002150242311745208,17.698229999499155,1.7593696427766856,1.3751232386707866,17.698229999499155,5.017442469619498e-9,1.5355844873598334e-7,17.698229999499155,5.0228147609611905e-9,2.315593530087768e-7,17.698229999499155,3.3501761669515325e-6,3.1819926012179114e-6,17.688442211055275,1.460031799450065e-20,0.0
17.79821999949537,3.1452171642327385e-10,1.7820706337998781e-7,17.79821999949537,0.15263134131133183,1.025904210019817,17.79821999949537,0.014398596254566067,0.09919108126006922,17.79821999949537,2.265661212116425e-6,1.6660474636802644e-6,17.79821999949537,3.2757445076861738e-6,0.0019483523058590388,17.79821999949537,0.001674421361995755,0.03833233463063412,17.79821999949537,3.7148090000249727e-6,0.002201340787861358,17.79821999949537,1.602669261154386,1.4420284436329012,17.79821999949537,5.979429471423774e-9,1.5885020416916203e-7,17.79821999949537,5.983931413116788e-9,2.3176789693096974e-7,17.79821999949537,3.7148084722551274e-6,2.95826701175766e-6,17.78894472361809,2.1739228178386347e-20,0.0
17.898209999491584,3.4124177095845214e-10,1.8033974354450614e-7,17.898209999491584,0.1772702501538405,0.8190469362874498,17.898209999491584,0.016175744237318768,0.11929432134352445,17.898209999491584,2.5581040602030643e-6,2.8388080778744343e-6,17.898209999491584,3.548116607670738e-6,0.0019606458500382893,17.898209999491584,0.001803513554921993,0.037545254859326894,17.898209999491584,4.085657118965104e-6,0.0022523911274783216,17.898209999491584,1.7223342957687044,2.0198990815615314,17.898209999491584,6.54702375191494e-9,1.5338314196581712e-7,17.898209999491584,6.551455234214014e-9,2.4001484757066086e-7,17.898209999491584,4.085656484322522e-6,2.9952148285591105e-6,17.889447236180903,1.6051884972812208e-20,0.0
17.9981999994878,3.3504584794390876e-10,1.8212181549255676e-7,17.9981999994878,0.18614919901706506,0.27206997976189,17.9981999994878,0.0163891525035208,0.13097361655459663,17.9981999994878,2.5958157846036942e-6,4.278223704407449e-6,17.9981999994878,3.4625012657162986e-6,0.0019690167570391806,17.9981999994878,0.0017519517337448514,0.037152654798447454,17.9981999994878,4.056413881462433e-6,0.0023002417394481453,17.9981999994878,1.718460646123199,1.721189461354167,17.9981999994878,6.554468728112821e-9,1.509101527738899e-7,17.9981999994878,6.5585708945566105e-9,2.449776796835101e-7,17.9981999994878,4.056413224948194e-6,3.07724054545502e-6,17.98994974874372,1.87646662849914e-20,0.0
18.098189999484013,2.8393505508418703e-10,1.8400692179099501e-7,18.098189999484013,0.16820418680260513,0.5779431595222548,18.098189999484013,0.014244986412822147,0.12326044506621428,18.098189999484013,2.2509158478076475e-6,1.4440713236176254e-6,18.098189999484013,2.895118258435155e-6,0.0019786745494656155,18.098189999484013,0.001460347232459678,0.0385919641796746,18.098189999484013,3.459158274039171e-6,0.0023508917441183485,18.098189999484013,1.740477819837925,1.8983647173298488,18.098189999484013,5.719409181470297e-9,1.5966535442764667e-7,18.098189999484013,5.722956640113588e-9,2.4186596598907075e-7,18.098189999484013,3.4591577227135867e-6,3.2127063228177333e-6,18.09045226130653,2.282988797621807e-20,0.0
18.198179999480228,3.481538268496475e-10,1.8629987171804434e-7,18.198179999480228,0.22007121266602517,2.054752076136975,18.198179999480228,0.01815029657886276,0.13089419523365187,18.198179999480228,2.892854197883473e-6,3.560381821965324e-6,18.198179999480228,3.563238285811732e-6,0.0019925563249065816,18.198179999480228,0.0017831095437585473,0.039480674686741796,18.198179999480228,4.286830581221933e-6,0.0024083415898580166,18.198179999480228,1.5543263289218727,1.5433516592374192,18.198179999480228,6.736562870167923e-9,1.6680389468944295e-7,18.198179999480228,6.741345220786384e-9,2.410101763785886e-7,18.198179999480228,4.286829909818652e-6,3.947370073925657e-6,18.190954773869347,2.4028551929871977e-20,0.0
18.298169999476443,3.517926558522819e-10,1.882094460681248e-7,18.298169999476443,0.24073821626489916,1.936893027507859,18.298169999476443,0.01902385137914961,0.15878122465481226,18.298169999476443,3.0090208658929067e-6,4.655285716976429e-6,18.298169999476443,3.5868562320637155e-6,0.0020018288979477936,18.298169999476443,0.0017879843203332628,0.038351387751741045,18.298169999476443,4.412442012199144e-6,0.0024571265214386783,18.298169999476443,1.736897621246385,1.9266893956126447,18.298169999476443,7.2074889801627506e-9,1.5510576855134705e-7,18.298169999476443,7.211155524384777e-9,2.525237144795927e-7,18.298169999476443,4.412441292794975e-6,3.2719453173045036e-6,18.29145728643216,2.795619112658203e-20,0.0
18.398159999472657,3.6046238215159745e-10,1.9005092318189468e-7,18.398159999472657,0.2628863481382436,2.0704235544497873,18.398159999472657,0.0201231188423879,0.15471216872814206,18.398159999472657,3.188529838991263e-6,4.69625005984157e-7,18.398159999472657,3.6569215549357356e-6,0.002011147455447128,18.398159999472657,0.0018122181056937441,0.03921782954379951,18.398159999472657,4.54899898785491e-6,0.0025122023944907606,18.398159999472657,1.7834775438598396,1.5822347255301998,18.398159999472657,7.257771415461485e-9,1.6488448885032066e-7,18.398159999472657,7.2623563895256404e-9,2.4897726902551553e-7,18.398159999472657,4.548998287220719e-6,4.456918852351014e-6,18.391959798994975,2.6031716334953196e-20,0.0
18.498149999468872,2.904140334934944e-10,1.9255074248608881e-7,18.498149999468872,0.2236105385765285,0.4890662564947117,18.498149999468872,0.016561753467465197,0.16847610925054285,18.498149999468872,2.6238282712160272e-6,4.475785207663961e-6,18.498149999468872,2.8992189458134258e-6,0.002026593226467183,18.498149999468872,0.001430839137776512,0.0394157421565174,18.498149999468872,3.649154854777846e-6,0.002571380027731987,18.498149999468872,1.7754125603736688,1.1065999218362652,18.498149999468872,5.715892795778377e-9,1.6224658763831677e-7,18.498149999468872,5.72099595722206e-9,2.5521179276468007e-7,18.498149999468872,3.649154336120094e-6,3.4380749522781723e-6,18.492462311557787,2.4793634786765675e-20,0.0
18.598139999465086,3.017052783192352e-10,1.9422186432442486e-7,18.598139999465086,0.2555637732223469,1.1329180670338865,18.598139999465086,0.017962920887006188,0.17063258045909707,18.598139999465086,2.794649622393615e-6,1.4440819499637748e-6,18.598139999465086,3.0087438578295767e-6,0.0020334489916189304,18.598139999465086,0.0014804361920359307,0.040493433897200996,18.598139999465086,3.899371996667097e-6,0.0026215060372228945,18.598139999465086,1.7618033565963995,1.1678486451966534,18.598139999465086,6.580554366083581e-9,1.6739379943104293e-7,18.598139999465086,6.582827479548963e-9,2.5461848413592305e-7,18.598139999465086,3.899371381380658e-6,3.458491809115952e-6,18.592964824120603,2.5482365675697382e-20,0.0
18.6981299994613,2.987400048230382e-10,1.966637128041646e-7,18.6981299994613,0.272396666230203,1.7331685313112841,18.6981299994613,0.018409000216804913,0.19489331431085574,18.6981299994613,2.8441037194487907e-6,4.137649758096446e-6,18.6981299994613,2.962927401003498e-6,0.002048350651653211,18.6981299994613,0.0014509647117795673,0.040335823436265954,18.6981299994613,3.903371702417074e-6,0.0026835779598566064,18.6981299994613,1.7680468436697678,1.6979170544333908,18.6981299994613,6.627119236849457e-9,1.6528751559658408e-7,18.6981299994613,6.629017657375731e-9,2.6019258354532955e-7,18.6981299994613,3.903371091090705e-6,3.405106779381731e-6,18.693467336683415,2.85241176703768e-20,0.0
18.798119999457516,3.079180714936157e-10,1.9833544923534638e-7,18.798119999457516,0.2967841115905486,0.2801680887577588,18.798119999457516,0.01955552407450159,0.18859662757083545,18.798119999457516,3.034651567322982e-6,9.952055820969007e-7,18.798119999457516,3.0380072613774793e-6,0.0020553482350426293,18.798119999457516,0.0014772110338966487,0.041031085579718574,18.798119999457516,4.015401488469247e-6,0.002736955040471194,18.798119999457516,1.7817340773434986,1.4511578540211372,18.798119999457516,6.42833474851399e-9,1.7060830941551987e-7,18.798119999457516,6.433504423421784e-9,2.595979803816414e-7,18.798119999457516,4.015400895820709e-6,3.8021518405836057e-6,18.79396984924623,2.272184888932615e-20,0.0
18.89810999945373,3.7765359413282574e-10,2.0089675519798613e-7,18.89810999945373,0.39917613958051695,1.8369456040999739,18.89810999945373,0.025144751938268154,0.24837293679702,18.89810999945373,3.8506980682686e-6,6.746815249234357e-6,18.89810999945373,3.744980527374521e-6,0.002067933138369413,18.89810999945373,0.0018109982830714821,0.041911445077075275,18.89810999945373,5.052353415109006e-6,0.0027985082992230135,18.89810999945373,1.765162206383982,1.1444538383679905,18.89810999945373,8.321130406285169e-9,1.6907366246658472e-7,18.89810999945373,8.325163349262173e-9,2.649196445253562e-7,18.89810999945373,5.052352651646839e-6,4.5862082261527855e-6,18.894472361809044,1.5761888053464862e-20,0.0
18.998099999449945,3.4347113352580393e-10,2.0275641442054748e-7,18.998099999449945,0.3942165531963921,0.41243910325690575,18.998099999449945,0.023688595543421277,0.2239814831943048,18.998099999449945,3.5717347106025957e-6,1.8953174394677677e-6,18.998099999449945,3.3793254770345636e-6,0.0020797561824420097,18.998099999449945,0.001628634550515137,0.04285578122764512,18.998099999449945,4.659176485119185e-6,0.0028571952157888654,18.998099999449945,1.6705778336629273,1.7392196828101254,18.998099999449945,7.93405696672636e-9,1.7819991179805514e-7,18.998099999449945,7.935610377067725e-9,2.626892225715589e-7,18.998099999449945,4.6591758045191585e-6,3.607585300155325e-6,18.99497487437186,1.5303273533440347e-20,0.0
19.09808999944616,3.811646172543508e-10,2.0476558135282335e-7,19.09808999944616,0.47012309056908563,2.261269002436455,19.09808999944616,0.02730030551284155,0.29257513514237876,19.09808999944616,4.095168812979394e-6,4.385552052406525e-6,19.09808999944616,3.745714438625545e-6,0.0020864293746295543,19.09808999944616,0.0017936718570764492,0.04193524772313961,19.09808999944616,5.215311359177365e-6,0.0029139666369045235,19.09808999944616,1.5830309199885222,1.9559608170040181,19.09808999944616,8.682408252120861e-9,1.699340981002854e-7,19.09808999944616,8.686325498613272e-9,2.7431963460965057e-7,19.09808999944616,5.2153105876217885e-6,4.837388761311988e-6,19.09547738693467,1.5413820848472662e-20,0.0
19.198079999442374,3.1384691463135845e-10,2.0709355097065227e-7,19.198079999442374,0.41184412125897546,1.8431226817936475,19.198079999442374,0.023072335428735106,0.2644449249236316,19.198079999442374,3.4358676479580536e-6,5.332362718698229e-6,19.198079999442374,3.0421931634998805e-6,0.0021033953132410486,19.198079999442374,0.0014505395543375353,0.04199098674109155,19.198079999442374,4.2823362560046585e-6,0.0029835197249921137,19.198079999442374,1.7573117515345051,1.1517141769817107,19.198079999442374,7.016253712428572e-9,1.7255776498967377e-7,19.198079999442374,7.021756564493521e-9,2.7285939071455703e-7,19.198079999442374,4.282335649343727e-6,3.936517327746496e-6,19.195979899497488,2.3207222405494322e-20,0.0
19.29806999943859,3.0622293777090006e-10,2.0905392230924794e-7,19.29806999943859,0.4444720584913583,1.7598392437514334,19.29806999943859,0.023506360845329817,0.26993061601112145,19.29806999943859,3.4123262234094403e-6,2.397310818935086e-6,19.29806999943859,2.9567549090281253e-6,0.0021127276129115032,19.29806999943859,0.0014058927082969423,0.043815776174945656,19.29806999943859,4.283395235262751e-6,0.00304281886301907,19.29806999943859,1.7306454996253011,1.844465189634288,19.29806999943859,7.480107179396115e-9,1.8312463136887714e-7,19.29806999943859,7.479780229403825e-9,2.704193016719136e-7,19.29806999943859,4.283394624453446e-6,3.7972132578452986e-6,19.2964824120603,2.4047074349130405e-20,0.0
19.398059999434803,3.1188718710116616e-10,2.1089278989446296e-7,19.398059999434803,0.4909865558735217,1.9616277175358405,19.398059999434803,0.024887321592245173,0.2940976292970884,19.398059999434803,3.564282568037068e-6,1.5941872896678978e-6,19.398059999434803,3.0007185944546426e-6,0.0021210955957951015,19.398059999434803,0.0014196164235706062,0.043521312590249814,19.398059999434803,4.414049406575585e-6,0.0031025141526568106,19.398059999434803,1.598143601566285,1.7193130925551343,19.398059999434803,7.735498096084146e-9,1.7976535150272792e-7,19.398059999434803,7.734822302159847e-9,2.749701723639294e-7,19.398059999434803,4.414048789391526e-6,3.915531885217408e-6,19.396984924623116,3.338006750757983e-20,0.0
19.498049999431018,3.048346765579829e-10,2.1311949811013794e-7,19.498049999431018,0.5074556553660765,1.8813196257756535,19.498049999431018,0.025054714870162236,0.3291299095675755,19.498049999431018,3.584175211648466e-6,5.104808658265444e-6,19.498049999431018,2.9104007325460968e-6,0.0021335045316559892,19.498049999431018,0.0013677637724897249,0.04248136497516048,19.498049999431018,4.287875214551157e-6,0.003170038695484543,19.498049999431018,1.7718401286240875,1.6698728359006259,19.498049999431018,7.121727154894144e-9,1.7174771266668277e-7,19.498049999431018,7.127810101442015e-9,2.823455444811195e-7,19.498049999431018,4.287874642963673e-6,4.122105129783004e-6,19.497487437185928,3.4350865698310855e-20,0.0
19.598039999427233,3.8142685392183464e-10,2.1555440937363386e-7,19.598039999427233,0.7020095233366542,0.579509546057875,19.598039999427233,0.03298833713989794,0.414387904023036,19.598039999427233,4.625224228938089e-6,7.771907714885313e-6,19.598039999427233,3.6631468989093972e-6,0.0021481145726704753,19.598039999427233,0.0017117409060107998,0.043494019534581874,19.598039999427233,5.5063314766887085e-6,0.0032435805415023454,19.598039999427233,1.5434112352639633,1.85809901950027,19.598039999427233,9.379048433755828e-9,1.7782327856921868e-7,19.598039999427233,9.383212626391201e-9,2.8321468319067776e-7,19.598039999427233,5.50633064387189e-6,5.300691112743725e-6,19.597989949748744,3.4568468900696865e-20,0.0
19.698029999423447,3.7428383100718594e-10,2.1760123411526958e-7,19.698029999423447,0.7559720914680177,1.8906817635303073,19.698029999423447,0.03374781958445352,0.41421738621078563,19.698029999423447,4.628952564280205e-6,4.377148922263904e-6,19.698029999423447,3.57937902018979e-6,0.0021577191380859977,19.698029999423447,0.001666000333869937,0.0444947811098851,19.698029999423447,5.494279443382637e-6,0.0033032904338099528,19.698029999423447,1.763469578546228,1.7768339802904491,19.698029999423447,9.6242350803423e-9,1.7998642825152426e-7,19.698029999423447,9.624229457115673e-9,2.852715897633073e-7,19.698029999423447,5.4942785853346345e-6,4.0290675013518844e-6,19.698492462311556,4.0542910571334623e-20,0.0
19.79801999941966,3.7561176213287383e-10,2.195840625012464e-7,19.79801999941966,0.8159203224596202,1.8490939938923445,19.79801999941966,0.03511409538433066,0.43415408858770577,19.79801999941966,4.764036625432862e-6,4.187428174308104e-6,19.79801999941966,3.573427515530676e-6,0.002168102533542059,19.79801999941966,0.0016537010930894297,0.04530242338185423,19.79801999941966,5.533310192533237e-6,0.0033744563465309607,19.79801999941966,1.5190182938573533,1.9665090149107032,19.79801999941966,9.4973623633013e-9,1.9311214906225584e-7,19.79801999941966,9.501988230917933e-9,2.824144017090922e-7,19.79801999941966,5.533309318961351e-6,5.129670384255555e-6,19.798994974874372,4.6425628428931694e-20,0.0
19.898009999415876,3.0573914411214025e-10,2.216930702635015e-7,19.898009999415876,0.7316058951149332,1.1938632488647751,19.898009999415876,0.029676520971734097,0.41296946479284213,19.898009999415876,3.911854363211388e-6,2.6734933359686355e-6,19.898009999415876,2.8758764397700267e-6,0.002178496525329121,19.898009999415876,0.0013282906649973165,0.04606880924779122,19.898009999415876,4.570274929879666e-6,0.0034393508250296985,19.898009999415876,1.761128530844581,1.688759628894385,19.898009999415876,8.218021311258631e-9,1.9281719004112427e-7,19.898009999415876,8.214827765493376e-9,2.857960505200368e-7,19.898009999415876,4.5702742078376896e-6,4.183055542099077e-6,19.899497487437184,4.931834615543825e-20,0.0
19.99799999941209,3.655645363482904e-10,2.2381480547204652e-7,19.99799999941209,0.9552007813684232,1.6190135201625073,19.99799999941209,0.0371704671918559,0.47789517645674207,19.99799999941209,4.82413220030567e-6,2.139776842757026e-6,19.99799999941209,3.4490770031616413e-6,0.002189250911617491,19.99799999941209,0.001582659451727443,0.046732924346185416,19.99799999941209,5.54510867031915e-6,0.003507286256227243,19.99799999941209,1.627092601047581,1.509660000510236,19.99799999941209,9.887079575236884e-9,1.9434836123653742e-7,19.99799999941209,9.88546027712462e-9,2.8839217135653786e-7,19.99799999941209,5.545107810274997e-6,4.222742826309279e-6,20.0,4.467653239025822e-20,0.0

